Closed-loop Model Selection for Kernel-based Models using Bayesian Optimization

Kernel-based nonparametric models have become very attractive for model-based control approaches for nonlinear systems. However, the selection of the kernel and its hyperparameters strongly influences the quality of the learned model. Classically, these hyperparameters are optimized to minimize the prediction error of the model but this process totally neglects its later usage in the control loop. In this work, we present a framework to optimize the kernel and hyperparameters of a kernel-based model directly with respect to the closed-loop performance of the model. Our framework uses Bayesian optimization to iteratively refine the kernel-based model using the observed performance on the actual system until a desired performance is achieved. We demonstrate the proposed approach in a simulation and on a 3-DoF robotic arm.

==> data/figure1_bo.dat <==
   1.0000000e+00   3.3532122e+02   9.3194147e+01
   2.0000000e+00   2.3619335e+02   9.8595178e+01
   3.0000000e+00   2.0276803e+02   8.0152493e+01
   4.0000000e+00   1.8978583e+02   7.0822423e+01
   5.0000000e+00   1.8584319e+02   7.5370155e+01
   6.0000000e+00   1.6191710e+02   4.7074499e+01
   7.0000000e+00   1.5469198e+02   4.7429958e+01
   8.0000000e+00   1.4979828e+02   4.9968935e+01
   9.0000000e+00   1.3569374e+02   5.9119748e+01
   1.0000000e+01   1.2760305e+02   6.8588105e+01
   1.1000000e+01   1.2428327e+02   7.2780170e+01
   1.2000000e+01   1.1988336e+02   7.3599069e+01
   1.3000000e+01   9.9508153e+01   7.6425387e+01
   1.4000000e+01   9.5442338e+01   7.7858076e+01
   1.5000000e+01   9.5442338e+01   7.7858076e+01
   1.6000000e+01   8.1215169e+01   7.4167426e+01
   1.7000000e+01   7.6429682e+01   7.2634044e+01
   1.8000000e+01   6.5404479e+01   6.6945871e+01
   1.9000000e+01   6.2575015e+01   6.6007110e+01
   2.0000000e+01   6.1353714e+01   6.6226497e+01
   2.1000000e+01   5.6829454e+01   6.4226979e+01
   2.2000000e+01   5.4813247e+01   6.2210669e+01
   2.3000000e+01   5.3570626e+01   6.0000216e+01
   2.4000000e+01   5.0038381e+01   6.0031401e+01
   2.5000000e+01   4.5318918e+01   5.2564163e+01
   2.6000000e+01   4.3799463e+01   4.9730750e+01
   2.7000000e+01   4.1895168e+01   4.7278166e+01
   2.8000000e+01   3.7509348e+01   4.3615064e+01
   2.9000000e+01   3.2333879e+01   3.5321953e+01
   3.0000000e+01   2.9685040e+01   3.3939162e+01
   3.1000000e+01   2.9216526e+01   3.4083338e+01
   3.2000000e+01   2.6668158e+01   2.9558843e+01
   3.3000000e+01   2.4498178e+01   2.3608908e+01
   3.4000000e+01   2.2165739e+01   1.7779291e+01
   3.5000000e+01   2.0836317e+01   1.4302163e+01
   3.6000000e+01   1.9310442e+01   1.0504289e+01
   3.7000000e+01   1.8323970e+01   7.7116105e+00
   3.8000000e+01   1.7723457e+01   5.0353168e+00
   3.9000000e+01   1.7230975e+01   3.2747952e+00
   4.0000000e+01   1.6858216e+01   1.6153324e+00
   4.1000000e+01   1.6717019e+01   9.9338816e-01
   4.2000000e+01   1.6715493e+01   9.9353857e-01
   4.3000000e+01   1.6692228e+01   9.2930742e-01
   4.4000000e+01   1.6551128e+01   3.8961858e-01
   4.5000000e+01   1.6522022e+01   3.8264300e-01
   4.6000000e+01   1.6494015e+01   3.7087447e-01
   4.7000000e+01   1.6410167e+01   1.8661901e-01
   4.8000000e+01   1.6410167e+01   1.8661901e-01
   4.9000000e+01   1.6410167e+01   1.8661901e-01
   5.0000000e+01   1.6410167e+01   1.8661901e-01


==> data/figure1_data.dat <==
  -1.0000000e+01  -3.1331992e+00
  -8.0000000e+00  -3.1883478e+00
  -6.0000000e+00  -1.8050584e+00
  -4.0000000e+00  -6.8842879e-01
  -2.0000000e+00  -1.5403100e+00
   0.0000000e+00   0.0000000e+00
   2.0000000e+00   1.5403100e+00
   4.0000000e+00   6.8842879e-01
   6.0000000e+00   1.8050584e+00
   8.0000000e+00   3.1883478e+00
   1.0000000e+01   3.1331992e+00


==> data/figure1_dyn.dat <==
   0.0000000e+00   3.0000000e+00   3.0000000e+00   0.0000000e+00
   1.0000000e+00   1.7000236e+00   1.5109883e+00   6.7421898e-03
   2.0000000e+00   1.8584567e+00   7.7228431e-01   9.5540175e-03
   3.0000000e+00   1.9037881e+00   4.0936787e-01   2.1968571e-02
   4.0000000e+00   1.9124336e+00   2.2060102e-01   2.3634233e-02
   5.0000000e+00   1.9138702e+00   1.1979553e-01   1.9925843e-02
   6.0000000e+00   1.9141024e+00   6.5373161e-02   1.4976055e-02
   7.0000000e+00   1.9141397e+00   3.5821253e-02   1.0566093e-02
   8.0000000e+00   1.9141457e+00   1.9706797e-02   7.2067116e-03
   9.0000000e+00   1.9141467e+00   1.0886825e-02   4.8830020e-03


==> data/figure1_mean.dat <==
  -1.0000000e+01  -3.1331992e+00  -3.1442086e+00  -3.1256023e+00   6.7332200e-03
  -9.9000000e+00  -3.1282989e+00  -3.1128766e+00  -3.1839045e+00   9.3923836e-03
  -9.8000000e+00  -3.1264005e+00  -3.0815446e+00  -3.2357766e+00   1.2972217e-02
  -9.7000000e+00  -3.1272716e+00  -3.0502126e+00  -3.2811296e+00   1.6280187e-02
  -9.6000000e+00  -3.1306385e+00  -3.0188806e+00  -3.3199351e+00   1.9019342e-02
  -9.5000000e+00  -3.1361888e+00  -2.9875486e+00  -3.3522219e+00   2.1111736e-02
  -9.4000000e+00  -3.1435728e+00  -2.9562166e+00  -3.3780718e+00   2.2550036e-02
  -9.3000000e+00  -3.1524070e+00  -2.9248846e+00  -3.3976144e+00   2.3358494e-02
  -9.2000000e+00  -3.1622767e+00  -2.8935526e+00  -3.4110204e+00   2.3579161e-02
  -9.1000000e+00  -3.1727406e+00  -2.8622206e+00  -3.4184958e+00   2.3265497e-02
  -9.0000000e+00  -3.1833342e+00  -2.8308887e+00  -3.4202741e+00   2.2478694e-02
  -8.9000000e+00  -3.1935754e+00  -2.7995567e+00  -3.4166096e+00   2.1285272e-02
  -8.8000000e+00  -3.2029686e+00  -2.7682247e+00  -3.4077700e+00   1.9755556e-02
  -8.7000000e+00  -3.2110111e+00  -2.7368927e+00  -3.3940297e+00   1.7963004e-02
  -8.6000000e+00  -3.2171979e+00  -2.7055607e+00  -3.3756626e+00   1.5984670e-02
  -8.5000000e+00  -3.2210283e+00  -2.6742287e+00  -3.3529369e+00   1.3903513e-02
  -8.4000000e+00  -3.2220114e+00  -2.6428967e+00  -3.3261090e+00   1.1813971e-02
  -8.3000000e+00  -3.2196725e+00  -2.6115647e+00  -3.2954191e+00   9.8334446e-03
  -8.2000000e+00  -3.2135593e+00  -2.5802327e+00  -3.2610875e+00   8.1222048e-03
  -8.1000000e+00  -3.2032477e+00  -2.5489007e+00  -3.2233117e+00   6.9007135e-03
  -8.0000000e+00  -3.1883478e+00  -2.5175687e+00  -3.1822644e+00   6.3987992e-03
  -7.9000000e+00  -3.1685095e+00  -2.4862367e+00  -3.1380927e+00   6.6691660e-03
  -7.8000000e+00  -3.1434282e+00  -2.4549048e+00  -3.0909183e+00   7.4951537e-03
  -7.7000000e+00  -3.1128491e+00  -2.4235728e+00  -3.0408382e+00   8.5808362e-03
  -7.6000000e+00  -3.0765722e+00  -2.3922408e+00  -2.9879268e+00   9.7088817e-03
  -7.5000000e+00  -3.0344563e+00  -2.3609088e+00  -2.9322391e+00   1.0748675e-02
  -7.4000000e+00  -2.9864220e+00  -2.3295768e+00  -2.8738136e+00   1.1624502e-02
  -7.3000000e+00  -2.9324550e+00  -2.2982448e+00  -2.8126774e+00   1.2292731e-02
  -7.2000000e+00  -2.8726074e+00  -2.2669128e+00  -2.7488510e+00   1.2729836e-02
  -7.1000000e+00  -2.8069997e+00  -2.2355808e+00  -2.6823535e+00   1.2926549e-02
  -7.0000000e+00  -2.7358207e+00  -2.2042488e+00  -2.6132090e+00   1.2885045e-02
  -6.9000000e+00  -2.6593276e+00  -2.1729168e+00  -2.5414527e+00   1.2617638e-02
  -6.8000000e+00  -2.5778446e+00  -2.1415848e+00  -2.4671370e+00   1.2146250e-02
  -6.7000000e+00  -2.4917612e+00  -2.1102529e+00  -2.3903380e+00   1.1502302e-02
  -6.6000000e+00  -2.4015288e+00  -2.0789209e+00  -2.3111616e+00   1.0726868e-02
  -6.5000000e+00  -2.3076577e+00  -2.0475889e+00  -2.2297493e+00   9.8709240e-03
  -6.4000000e+00  -2.2107122e+00  -2.0162569e+00  -2.1462829e+00   8.9953170e-03
  -6.3000000e+00  -2.1113057e+00  -1.9849249e+00  -2.0609896e+00   8.1693829e-03
  -6.2000000e+00  -2.0100945e+00  -1.9535929e+00  -1.9741450e+00   7.4658049e-03
  -6.1000000e+00  -1.9077714e+00  -1.9222609e+00  -1.8860758e+00   6.9483132e-03
  -6.0000000e+00  -1.8050584e+00  -1.8909289e+00  -1.7971608e+00   6.6519549e-03
  -5.9000000e+00  -1.7026992e+00  -1.8595969e+00  -1.7078312e+00   6.5658293e-03
  -5.8000000e+00  -1.6014507e+00  -1.8282649e+00  -1.6185689e+00   6.6342306e-03
  -5.7000000e+00  -1.5020748e+00  -1.7969329e+00  -1.5299033e+00   6.7779428e-03
  -5.6000000e+00  -1.4053299e+00  -1.7656009e+00  -1.4424069e+00   6.9192433e-03
  -5.5000000e+00  -1.3119613e+00  -1.7342690e+00  -1.3566892e+00   6.9972087e-03
  -5.4000000e+00  -1.2226929e+00  -1.7029370e+00  -1.2733891e+00   6.9729684e-03
  -5.3000000e+00  -1.1382183e+00  -1.6716050e+00  -1.1931660e+00   6.8299307e-03
  -5.2000000e+00  -1.0591919e+00  -1.6402730e+00  -1.1166896e+00   6.5727492e-03
  -5.1000000e+00  -9.8622050e-01  -1.6089410e+00  -1.0446288e+00   6.2265754e-03
  -5.0000000e+00  -9.1985569e-01  -1.5776090e+00  -9.7763903e-01   5.8365847e-03
  -4.9000000e+00  -8.6058601e-01  -1.5462770e+00  -9.1635039e-01   5.4660961e-03
  -4.8000000e+00  -8.0883028e-01  -1.5149450e+00  -8.6135403e-01   5.1890117e-03
  -4.7000000e+00  -7.6493134e-01  -1.4836130e+00  -8.1318935e-01   5.0710191e-03
  -4.6000000e+00  -7.2915078e-01  -1.4522810e+00  -7.7233122e-01   5.1421100e-03
  -4.5000000e+00  -7.0166437e-01  -1.4209490e+00  -7.3917793e-01   5.3799685e-03
  -4.4000000e+00  -6.8255852e-01  -1.3896170e+00  -7.1404003e-01   5.7211091e-03
  -4.3000000e+00  -6.7182775e-01  -1.3582851e+00  -6.9713038e-01   6.0879117e-03
  -4.2000000e+00  -6.6937319e-01  -1.3269531e+00  -6.8855579e-01   6.4098277e-03
  -4.1000000e+00  -6.7500214e-01  -1.2956211e+00  -6.8831043e-01   6.6328311e-03
  -4.0000000e+00  -6.8842879e-01  -1.2642891e+00  -6.9627121e-01   6.7220255e-03
  -3.9000000e+00  -7.0927600e-01  -1.2329571e+00  -7.1219531e-01   6.6622309e-03
  -3.8000000e+00  -7.3707829e-01  -1.2016251e+00  -7.3572004e-01   6.4588266e-03
  -3.7000000e+00  -7.7128579e-01  -1.1702931e+00  -7.6636496e-01   6.1396390e-03
  -3.6000000e+00  -8.1126936e-01  -1.1389611e+00  -8.0353639e-01   5.7577649e-03
  -3.5000000e+00  -8.5632667e-01  -1.1076291e+00  -8.4653420e-01   5.3932399e-03
  -3.4000000e+00  -9.0568927e-01  -1.0762971e+00  -8.9456073e-01   5.1464001e-03
  -3.3000000e+00  -9.5853049e-01  -1.0449651e+00  -9.4673175e-01   5.1107971e-03
  -3.2000000e+00  -1.0139742e+00  -1.0136331e+00  -1.0020892e+00   5.3276622e-03
  -3.1000000e+00  -1.0711041e+00  -9.8230116e-01  -1.0596152e+00   5.7602090e-03
  -3.0000000e+00  -1.1289740e+00  -9.5096916e-01  -1.1182478e+00   6.3166896e-03
  -2.9000000e+00  -1.1866180e+00  -9.1963717e-01  -1.1768970e+00   6.8922723e-03
  -2.8000000e+00  -1.2430615e+00  -8.8830518e-01  -1.2344616e+00   7.3947362e-03
  -2.7000000e+00  -1.2973324e+00  -8.5697319e-01  -1.2898462e+00   7.7529167e-03
  -2.6000000e+00  -1.3484719e+00  -8.2564120e-01  -1.3419777e+00   7.9186012e-03
  -2.5000000e+00  -1.3955459e+00  -7.9430921e-01  -1.3898215e+00   7.8683579e-03
  -2.4000000e+00  -1.4376558e+00  -7.6297722e-01  -1.4323971e+00   7.6080408e-03
  -2.3000000e+00  -1.4739493e+00  -7.3164522e-01  -1.4687914e+00   7.1819309e-03
  -2.2000000e+00  -1.5036304e+00  -7.0031323e-01  -1.4981720e+00   6.6882571e-03
  -2.1000000e+00  -1.5259690e+00  -6.6898124e-01  -1.5197974e+00   6.2966947e-03
  -2.0000000e+00  -1.5403100e+00  -6.3764925e-01  -1.5330267e+00   6.2370094e-03
  -1.9000000e+00  -1.5460812e+00  -6.0631726e-01  -1.5373262e+00   6.7024470e-03
  -1.8000000e+00  -1.5428006e+00  -5.7498527e-01  -1.5322746e+00   7.7184576e-03
  -1.7000000e+00  -1.5300825e+00  -5.4365327e-01  -1.5175663e+00   9.1509179e-03
  -1.6000000e+00  -1.5076426e+00  -5.1232128e-01  -1.4930126e+00   1.0818140e-02
  -1.5000000e+00  -1.4753020e+00  -4.8098929e-01  -1.4585405e+00   1.2556716e-02
  -1.4000000e+00  -1.4329896e+00  -4.4965730e-01  -1.4141911e+00   1.4231988e-02
  -1.3000000e+00  -1.3807442e+00  -4.1832531e-01  -1.3601153e+00   1.5732697e-02
  -1.2000000e+00  -1.3187139e+00  -3.8699332e-01  -1.2965690e+00   1.6966158e-02
  -1.1000000e+00  -1.2471554e+00  -3.5566133e-01  -1.2239063e+00   1.7856160e-02
  -1.0000000e+00  -1.1664315e+00  -3.2432933e-01  -1.1425734e+00   1.8342698e-02
  -9.0000000e-01  -1.0770076e+00  -2.9299734e-01  -1.0531000e+00   1.8382540e-02
  -8.0000000e-01  -9.7944634e-01  -2.6166535e-01  -9.5609186e-01   1.7949994e-02
  -7.0000000e-01  -8.7440208e-01  -2.3033336e-01  -8.5222243e-01   1.7037476e-02
  -6.0000000e-01  -7.6261341e-01  -1.9900137e-01  -7.4222438e-01   1.5655685e-02
  -5.0000000e-01  -6.4489514e-01  -1.6766938e-01  -6.2688153e-01   1.3833271e-02
  -4.0000000e-01  -5.2212910e-01  -1.3633738e-01  -5.0702080e-01   1.1616078e-02
  -3.0000000e-01  -3.9525436e-01  -1.0500539e-01  -3.8350444e-01   9.0663116e-03
  -2.0000000e-01  -2.6525655e-01  -7.3673402e-02  -2.5722251e-01   6.2635693e-03
  -1.0000000e-01  -1.3315677e-01  -4.2341410e-02  -1.2908570e-01   3.3233313e-03
   0.0000000e+00   0.0000000e+00  -1.1009419e-02  -1.8284075e-05   9.6266160e-04
   1.0000000e-01   1.3315677e-01   2.0322573e-02   1.2904872e-01   3.1664901e-03
   2.0000000e-01   2.6525655e-01   5.1654564e-02   2.5718429e-01   6.0991051e-03
   3.0000000e-01   3.9525436e-01   8.2986556e-02   3.8346415e-01   8.8970258e-03
   4.0000000e-01   5.2212910e-01   1.1431855e-01   5.0697764e-01   1.1441248e-02
   5.0000000e-01   6.4489514e-01   1.4565054e-01   6.2683466e-01   1.3651815e-02
   6.0000000e-01   7.6261341e-01   1.7698253e-01   7.4217300e-01   1.5466559e-02
   7.0000000e-01   8.7440208e-01   2.0831452e-01   8.5216573e-01   1.6839806e-02
   8.0000000e-01   9.7944634e-01   2.3964651e-01   9.5602905e-01   1.7743160e-02
   9.0000000e-01   1.0770076e+00   2.7097850e-01   1.0530303e+00   1.8166277e-02
   1.0000000e+00   1.1664315e+00   3.0231050e-01   1.1424960e+00   1.8117214e-02
   1.1000000e+00   1.2471554e+00   3.3364249e-01   1.2238207e+00   1.7622320e-02
   1.2000000e+00   1.3187139e+00   3.6497448e-01   1.2964743e+00   1.6725759e-02
   1.3000000e+00   1.3807442e+00   3.9630647e-01   1.3600110e+00   1.5488913e-02
   1.4000000e+00   1.4329896e+00   4.2763846e-01   1.4140765e+00   1.3990115e-02
   1.5000000e+00   1.4753020e+00   4.5897045e-01   1.4584152e+00   1.2325443e-02
   1.6000000e+00   1.5076426e+00   4.9030245e-01   1.4928762e+00   1.0611670e-02
   1.7000000e+00   1.5300825e+00   5.2163444e-01   1.5174186e+00   8.9920912e-03
   1.8000000e+00   1.5428006e+00   5.5296643e-01   1.5321153e+00   7.6411985e-03
   1.9000000e+00   1.5460812e+00   5.8429842e-01   1.5371552e+00   6.7460268e-03
   2.0000000e+00   1.5403100e+00   6.1563041e-01   1.5328441e+00   6.4229307e-03
   2.1000000e+00   1.5259690e+00   6.4696240e-01   1.5196034e+00   6.6089307e-03
   2.2000000e+00   1.5036304e+00   6.7829439e-01   1.4979669e+00   7.0895339e-03
   2.3000000e+00   1.4739493e+00   7.0962639e-01   1.4685758e+00   7.6389723e-03
   2.4000000e+00   1.4376558e+00   7.4095838e-01   1.4321716e+00   8.0983247e-03
   2.5000000e+00   1.3955459e+00   7.7229037e-01   1.3895869e+00   8.3769849e-03
   2.6000000e+00   1.3484719e+00   8.0362236e-01   1.3417350e+00   8.4344468e-03
   2.7000000e+00   1.2973324e+00   8.3495435e-01   1.2895966e+00   8.2659248e-03
   2.8000000e+00   1.2430615e+00   8.6628634e-01   1.2342064e+00   7.8939269e-03
   2.9000000e+00   1.1866180e+00   8.9761833e-01   1.1766375e+00   7.3638832e-03
   3.0000000e+00   1.1289740e+00   9.2895033e-01   1.1179857e+00   6.7421898e-03
   3.1000000e+00   1.0711041e+00   9.6028232e-01   1.0593520e+00   6.1147923e-03
   3.2000000e+00   1.0139742e+00   9.9161431e-01   1.0018268e+00   5.5818861e-03
   3.3000000e+00   9.5853049e-01   1.0229463e+00   9.4647200e-01   5.2397335e-03
   3.4000000e+00   9.0568927e-01   1.0542783e+00   8.9430548e-01   5.1443175e-03
   3.5000000e+00   8.5632667e-01   1.0856103e+00   8.4628537e-01   5.2787879e-03
   3.6000000e+00   8.1126936e-01   1.1169423e+00   8.0329591e-01   5.5625850e-03
   3.7000000e+00   7.7128579e-01   1.1482743e+00   7.6613474e-01   5.8944269e-03
   3.8000000e+00   7.3707829e-01   1.1796063e+00   7.3550193e-01   6.1872537e-03
   3.9000000e+00   7.0927600e-01   1.2109383e+00   7.1199110e-01   6.3806907e-03
   4.0000000e+00   6.8842879e-01   1.2422702e+00   6.9608257e-01   6.4410811e-03
   4.1000000e+00   6.7500214e-01   1.2736022e+00   6.8813893e-01   6.3585117e-03
   4.2000000e+00   6.6937319e-01   1.3049342e+00   6.8840284e-01   6.1443750e-03
   4.3000000e+00   6.7182775e-01   1.3362662e+00   6.9699724e-01   5.8300658e-03
   4.4000000e+00   6.8255852e-01   1.3675982e+00   7.1392777e-01   5.4662060e-03
   4.5000000e+00   7.0166437e-01   1.3989302e+00   7.3908743e-01   5.1203509e-03
   4.6000000e+00   7.2915078e-01   1.4302622e+00   7.7226314e-01   4.8685510e-03
   4.7000000e+00   7.6493134e-01   1.4615942e+00   8.1314414e-01   4.7753054e-03
   4.8000000e+00   8.0883028e-01   1.4929262e+00   8.6133194e-01   4.8661734e-03
   4.9000000e+00   8.6058601e-01   1.5242582e+00   9.1635141e-01   5.1144781e-03
   5.0000000e+00   9.1985569e-01   1.5555902e+00   9.7766294e-01   5.4565030e-03
   5.1000000e+00   9.8622050e-01   1.5869221e+00   1.0446751e+00   5.8194115e-03
   5.2000000e+00   1.0591919e+00   1.6182541e+00   1.1167579e+00   6.1408874e-03
   5.3000000e+00   1.1382183e+00   1.6495861e+00   1.1932552e+00   6.3770996e-03
   5.4000000e+00   1.2226929e+00   1.6809181e+00   1.2734983e+00   6.5047286e-03
   5.5000000e+00   1.3119613e+00   1.7122501e+00   1.3568172e+00   6.5215889e-03
   5.6000000e+00   1.4053299e+00   1.7435821e+00   1.4425523e+00   6.4475792e-03
   5.7000000e+00   1.5020748e+00   1.7749141e+00   1.5300647e+00   6.3257773e-03
   5.8000000e+00   1.6014507e+00   1.8062461e+00   1.6187447e+00   6.2215528e-03
   5.9000000e+00   1.7026992e+00   1.8375781e+00   1.7080197e+00   6.2150203e-03
   6.0000000e+00   1.8050584e+00   1.8689101e+00   1.7973602e+00   6.3819493e-03
   6.1000000e+00   1.9077714e+00   1.9002421e+00   1.8862843e+00   6.7669865e-03
   6.2000000e+00   2.0100945e+00   1.9315741e+00   1.9743610e+00   7.3666567e-03
   6.3000000e+00   2.1113057e+00   1.9629060e+00   2.0612111e+00   8.1353292e-03
   6.4000000e+00   2.2107122e+00   1.9942380e+00   2.1465082e+00   9.0053618e-03
   6.5000000e+00   2.3076577e+00   2.0255700e+00   2.2299765e+00   9.9049599e-03
   6.6000000e+00   2.4015288e+00   2.0569020e+00   2.3113891e+00   1.0767669e-02
   6.7000000e+00   2.4917612e+00   2.0882340e+00   2.3905642e+00   1.1535808e-02
   6.8000000e+00   2.5778446e+00   2.1195660e+00   2.4673603e+00   1.2161185e-02
   6.9000000e+00   2.6593276e+00   2.1508980e+00   2.5416717e+00   1.2604997e-02
   7.0000000e+00   2.7358207e+00   2.1822300e+00   2.6134224e+00   1.2837613e-02
   7.1000000e+00   2.8069997e+00   2.2135620e+00   2.6825601e+00   1.2838502e-02
   7.2000000e+00   2.8726074e+00   2.2448940e+00   2.7490498e+00   1.2596399e-02
   7.3000000e+00   2.9324550e+00   2.2762260e+00   2.8128676e+00   1.2109870e-02
   7.4000000e+00   2.9864220e+00   2.3075580e+00   2.8739943e+00   1.1388657e-02
   7.5000000e+00   3.0344563e+00   2.3388899e+00   2.9324098e+00   1.0456587e-02
   7.6000000e+00   3.0765722e+00   2.3702219e+00   2.9880871e+00   9.3578271e-03
   7.7000000e+00   3.1128491e+00   2.4015539e+00   3.0409878e+00   8.1702524e-03
   7.8000000e+00   3.1434282e+00   2.4328859e+00   3.0910571e+00   7.0325963e-03
   7.9000000e+00   3.1685095e+00   2.4642179e+00   3.1382207e+00   6.1855086e-03
   8.0000000e+00   3.1883478e+00   2.4955499e+00   3.1823817e+00   5.9626864e-03
   8.1000000e+00   3.2032477e+00   2.5268819e+00   3.2234187e+00   6.5829233e-03
   8.2000000e+00   3.2135593e+00   2.5582139e+00   3.2611846e+00   7.9377341e-03
   8.3000000e+00   3.2196725e+00   2.5895459e+00   3.2955069e+00   9.7567394e-03
   8.4000000e+00   3.2220114e+00   2.6208779e+00   3.3261881e+00   1.1814221e-02
   8.5000000e+00   3.2210283e+00   2.6522099e+00   3.3530080e+00   1.3956287e-02
   8.6000000e+00   3.2171979e+00   2.6835419e+00   3.3757266e+00   1.6072016e-02
   8.7000000e+00   3.2110111e+00   2.7148738e+00   3.3940873e+00   1.8071618e-02
   8.8000000e+00   3.2029686e+00   2.7462058e+00   3.4078223e+00   1.9875310e-02
   8.9000000e+00   3.1935754e+00   2.7775378e+00   3.4166574e+00   2.1408271e-02
   9.0000000e+00   3.1833342e+00   2.8088698e+00   3.4203184e+00   2.2598715e-02
   9.1000000e+00   3.1727406e+00   2.8402018e+00   3.4185375e+00   2.3377659e-02
   9.2000000e+00   3.1622767e+00   2.8715338e+00   3.4110605e+00   2.3679738e-02
   9.3000000e+00   3.1524070e+00   2.9028658e+00   3.3976538e+00   2.3444842e-02
   9.4000000e+00   3.1435728e+00   2.9341978e+00   3.3781113e+00   2.2620601e-02
   9.5000000e+00   3.1361888e+00   2.9655298e+00   3.3522623e+00   2.1166206e-02
   9.6000000e+00   3.1306385e+00   2.9968618e+00   3.3199772e+00   1.9059053e-02
   9.7000000e+00   3.1272716e+00   3.0281938e+00   3.2811741e+00   1.6309159e-02
   9.8000000e+00   3.1264005e+00   3.0595257e+00   3.2358240e+00   1.3000086e-02
   9.9000000e+00   3.1282989e+00   3.0908577e+00   3.1839552e+00   9.4434715e-03
   1.0000000e+01   3.1331992e+00   3.1221897e+00   3.1256568e+00   6.8618486e-03


==> data/figure_exp_error.dat <==
   1.0000000e-03   2.3342166e-01   2.3881321e-01
   2.0000000e-03   2.3331144e-01   2.3868172e-01
   3.0000000e-03   2.3320131e-01   2.3855029e-01
   4.0000000e-03   2.3419166e-01   2.3830400e-01
   5.0000000e-03   2.3397053e-01   2.3923118e-01
   6.0000000e-03   2.3370282e-01   2.3894563e-01
   7.0000000e-03   2.3336467e-01   2.3856736e-01
   8.0000000e-03   2.3303492e-01   2.3817337e-01
   9.0000000e-03   2.3262782e-01   2.3770348e-01
   1.0000000e-02   2.3218285e-01   2.3719629e-01
   1.1000000e-02   2.3170031e-01   2.3716218e-01
   1.2000000e-02   2.3118052e-01   2.3658118e-01
   1.3000000e-02   2.3063183e-01   2.3715997e-01
   1.4000000e-02   2.3004676e-01   2.3648628e-01
   1.5000000e-02   2.2939551e-01   2.3572234e-01
   1.6000000e-02   2.2873914e-01   2.3497732e-01
   1.7000000e-02   2.2801801e-01   2.3414315e-01
   1.8000000e-02   2.2726286e-01   2.3327462e-01
   1.9000000e-02   2.2652051e-01   2.3239294e-01
   2.0000000e-02   2.2686953e-01   2.3140010e-01
   2.1000000e-02   2.2598032e-01   2.3037802e-01
   2.2000000e-02   2.2509724e-01   2.2936085e-01
   2.3000000e-02   2.2419227e-01   2.2829579e-01
   2.4000000e-02   2.2322057e-01   2.2716376e-01
   2.5000000e-02   2.2225692e-01   2.2603815e-01
   2.6000000e-02   2.2118549e-01   2.2591834e-01
   2.7000000e-02   2.2014006e-01   2.2467537e-01
   2.8000000e-02   2.2018156e-01   2.2340503e-01
   2.9000000e-02   2.1908661e-01   2.2209208e-01
   3.0000000e-02   2.1760803e-01   2.2072751e-01
   3.1000000e-02   2.1646147e-01   2.2047760e-01
   3.2000000e-02   2.1525957e-01   2.1902255e-01
   3.3000000e-02   2.1403805e-01   2.1756927e-01
   3.4000000e-02   2.1389067e-01   2.1607010e-01
   3.5000000e-02   2.1263257e-01   2.1560597e-01
   3.6000000e-02   2.1097539e-01   2.1402298e-01
   3.7000000e-02   2.0969311e-01   2.1245090e-01
   3.8000000e-02   2.0936936e-01   2.1081940e-01
   3.9000000e-02   2.0801702e-01   2.1016320e-01
   4.0000000e-02   2.0630285e-01   2.0849142e-01
   4.1000000e-02   2.0494368e-01   2.0782510e-01
   4.2000000e-02   2.0356648e-01   2.0610303e-01
   4.3000000e-02   2.0276270e-01   2.0432698e-01
   4.4000000e-02   2.0134018e-01   2.0254655e-01
   4.5000000e-02   1.9950803e-01   2.0165061e-01
   4.6000000e-02   1.9811563e-01   1.9987970e-01
   4.7000000e-02   1.9724030e-01   1.9803671e-01
   4.8000000e-02   1.9577223e-01   1.9709826e-01
   4.9000000e-02   1.9400655e-01   1.9526187e-01
   5.0000000e-02   1.9253379e-01   1.9337449e-01
   5.1000000e-02   1.9161204e-01   1.9156183e-01
   5.2000000e-02   1.9017482e-01   1.9049068e-01
   5.3000000e-02   1.8875492e-01   1.8861638e-01
   5.4000000e-02   1.8698625e-01   1.8675180e-01
   5.5000000e-02   1.8637457e-01   1.8566669e-01
   5.6000000e-02   1.8466156e-01   1.8382095e-01
   5.7000000e-02   1.8336893e-01   1.8201069e-01
   5.8000000e-02   1.8207392e-01   1.8089200e-01
   5.9000000e-02   1.8047071e-01   1.7910007e-01
   6.0000000e-02   1.7984470e-01   1.7793974e-01
   6.1000000e-02   1.7867653e-01   1.7616829e-01
   6.2000000e-02   1.7716600e-01   1.7506238e-01
   6.3000000e-02   1.7614310e-01   1.7336528e-01
   6.4000000e-02   1.7518771e-01   1.7224553e-01
   6.5000000e-02   1.7428364e-01   1.7065713e-01
   6.6000000e-02   1.7342853e-01   1.6956211e-01
   6.7000000e-02   1.7272963e-01   1.6806394e-01
   6.8000000e-02   1.7187701e-01   1.6701365e-01
   6.9000000e-02   1.7128104e-01   1.6598446e-01
   7.0000000e-02   1.7081797e-01   1.6463905e-01
   7.1000000e-02   1.7007845e-01   1.6366697e-01
   7.2000000e-02   1.6980494e-01   1.6277404e-01
   7.3000000e-02   1.6972233e-01   1.6162944e-01
   7.4000000e-02   1.6909014e-01   1.6108417e-01
   7.5000000e-02   1.6914185e-01   1.6029655e-01
   7.6000000e-02   1.6927794e-01   1.5945206e-01
   7.7000000e-02   1.6891995e-01   1.5876608e-01
   7.8000000e-02   1.6916706e-01   1.5815493e-01
   7.9000000e-02   1.6964098e-01   1.5763224e-01
   8.0000000e-02   1.7010326e-01   1.5721283e-01
   8.1000000e-02   1.7032652e-01   1.5687670e-01
   8.2000000e-02   1.7092471e-01   1.5673256e-01
   8.3000000e-02   1.7165225e-01   1.5657873e-01
   8.4000000e-02   1.7285578e-01   1.5651933e-01
   8.5000000e-02   1.7549106e-01   1.5657776e-01
   8.6000000e-02   1.7632404e-01   1.5704282e-01
   8.7000000e-02   1.7752164e-01   1.5737998e-01
   8.8000000e-02   1.7929370e-01   1.5772725e-01
   8.9000000e-02   1.8075128e-01   1.5827258e-01
   9.0000000e-02   1.8225229e-01   1.5888119e-01
   9.1000000e-02   1.8453876e-01   1.5964350e-01
   9.2000000e-02   1.8632232e-01   1.6054663e-01
   9.3000000e-02   1.8824350e-01   1.6324851e-01
   9.4000000e-02   1.9033911e-01   1.6437332e-01
   9.5000000e-02   1.9249773e-01   1.6564384e-01
   9.6000000e-02   1.9474859e-01   1.6704209e-01
   9.7000000e-02   1.9712498e-01   1.6856578e-01
   9.8000000e-02   2.0057871e-01   1.7030031e-01
   9.9000000e-02   2.0327275e-01   1.7126264e-01
   1.0000000e-01   2.0604444e-01   1.7322917e-01
   1.0100000e-01   2.0822723e-01   1.7532577e-01
   1.0200000e-01   2.1121597e-01   1.7757066e-01
   1.0300000e-01   2.1439904e-01   1.7897700e-01
   1.0400000e-01   2.1762316e-01   1.8145976e-01
   1.0500000e-01   2.2103020e-01   1.8415594e-01
   1.0600000e-01   2.2457784e-01   1.8700998e-01
   1.0700000e-01   2.2820832e-01   1.8885305e-01
   1.0800000e-01   2.3121641e-01   1.9195025e-01
   1.0900000e-01   2.3387805e-01   1.9517649e-01
   1.1000000e-01   2.3786484e-01   1.9734270e-01
   1.1100000e-01   2.4195463e-01   2.0089868e-01
   1.1200000e-01   2.4619967e-01   2.0331130e-01
   1.1300000e-01   2.5051053e-01   2.0712033e-01
   1.1400000e-01   2.5294416e-01   2.0974015e-01
   1.1500000e-01   2.5749549e-01   2.1380027e-01
   1.1600000e-01   2.6313859e-01   2.1671446e-01
   1.1700000e-01   2.6657234e-01   2.2104508e-01
   1.1800000e-01   2.7141273e-01   2.2412582e-01
   1.1900000e-01   2.7566346e-01   2.2738438e-01
   1.2000000e-01   2.7935661e-01   2.3206041e-01
   1.2100000e-01   2.8459153e-01   2.3550332e-01
   1.2200000e-01   2.8850473e-01   2.3903662e-01
   1.2300000e-01   2.9324715e-01   2.4514464e-01
   1.2400000e-01   2.9733262e-01   2.4886461e-01
   1.2500000e-01   3.0152361e-01   2.5270789e-01
   1.2600000e-01   3.0801168e-01   2.5672039e-01
   1.2700000e-01   3.1166861e-01   2.6028540e-01
   1.2800000e-01   3.1617102e-01   2.6448733e-01
   1.2900000e-01   3.2218157e-01   2.6876744e-01
   1.3000000e-01   3.2690965e-01   2.7316841e-01
   1.3100000e-01   3.3093307e-01   2.7768927e-01
   1.3200000e-01   3.3576182e-01   2.8231306e-01
   1.3300000e-01   3.4074291e-01   2.8706175e-01
   1.3400000e-01   3.4581772e-01   2.9036906e-01
   1.3500000e-01   3.5017959e-01   2.9528507e-01
   1.3600000e-01   3.5554040e-01   3.0038793e-01
   1.3700000e-01   3.6145303e-01   3.0619916e-01
   1.3800000e-01   3.6690480e-01   3.0990476e-01
   1.3900000e-01   3.7162267e-01   3.1523521e-01
   1.4000000e-01   3.7722160e-01   3.1910358e-01
   1.4100000e-01   3.8297705e-01   3.2469328e-01
   1.4200000e-01   3.8650916e-01   3.2879662e-01
   1.4300000e-01   3.9246645e-01   3.3513608e-01
   1.4400000e-01   3.9900441e-01   3.3942326e-01
   1.4500000e-01   4.0352635e-01   3.4376572e-01
   1.4600000e-01   4.0892396e-01   3.4984361e-01
   1.4700000e-01   4.1372135e-01   3.5496909e-01
   1.4800000e-01   4.2008425e-01   3.5962393e-01
   1.4900000e-01   4.2545643e-01   3.6443970e-01
   1.5000000e-01   4.3128806e-01   3.6975515e-01
   1.5100000e-01   4.3641678e-01   3.7473786e-01
   1.5200000e-01   4.4359407e-01   3.8028293e-01
   1.5300000e-01   4.4891750e-01   3.8547051e-01
   1.5400000e-01   4.5470763e-01   3.9073254e-01
   1.5500000e-01   4.6016332e-01   3.9648989e-01
   1.5600000e-01   4.6769516e-01   4.0198349e-01
   1.5700000e-01   4.7254237e-01   4.0795331e-01
   1.5800000e-01   4.7861952e-01   4.1198495e-01
   1.5900000e-01   4.8452838e-01   4.1813534e-01
   1.6000000e-01   4.8924920e-01   4.2245345e-01
   1.6100000e-01   4.9530844e-01   4.2873072e-01
   1.6200000e-01   5.0177446e-01   4.3322127e-01
   1.6300000e-01   5.0669712e-01   4.3969733e-01
   1.6400000e-01   5.1309991e-01   4.4441065e-01
   1.6500000e-01   5.1822708e-01   4.4952007e-01
   1.6600000e-01   5.2502114e-01   4.5464344e-01
   1.6700000e-01   5.3005655e-01   4.5960436e-01
   1.6800000e-01   5.3550980e-01   4.6500844e-01
   1.6900000e-01   5.4251925e-01   4.7041150e-01
   1.7000000e-01   5.4815584e-01   4.7574030e-01
   1.7100000e-01   5.5277659e-01   4.8142553e-01
   1.7200000e-01   5.5853591e-01   4.8558466e-01
   1.7300000e-01   5.6440002e-01   4.9136341e-01
   1.7400000e-01   5.7034162e-01   4.9709893e-01
   1.7500000e-01   5.7634963e-01   5.0312875e-01
   1.7600000e-01   5.8253006e-01   5.0768787e-01
   1.7700000e-01   5.8875029e-01   5.1389612e-01
   1.7800000e-01   5.9505984e-01   5.1863998e-01
   1.7900000e-01   6.0168811e-01   5.2352596e-01
   1.8000000e-01   6.0659732e-01   5.2996597e-01
   1.8100000e-01   6.1322324e-01   5.3505169e-01
   1.8200000e-01   6.1833057e-01   5.4015991e-01
   1.8300000e-01   6.2517989e-01   5.4548534e-01
   1.8400000e-01   6.3062610e-01   5.5082629e-01
   1.8500000e-01   6.3758874e-01   5.5628126e-01
   1.8600000e-01   6.4314347e-01   5.6185975e-01
   1.8700000e-01   6.4886174e-01   5.6745449e-01
   1.8800000e-01   6.5464329e-01   5.7333846e-01
   1.8900000e-01   6.5966682e-01   5.7679031e-01
   1.9000000e-01   6.6559240e-01   5.8275838e-01
   1.9100000e-01   6.7163270e-01   5.8883937e-01
   1.9200000e-01   6.7636234e-01   5.9358624e-01
   1.9300000e-01   6.8258350e-01   5.9835738e-01
   1.9400000e-01   6.8902528e-01   6.0479307e-01
   1.9500000e-01   6.9403787e-01   6.0978910e-01
   1.9600000e-01   7.0059670e-01   6.1492741e-01
   1.9700000e-01   7.0583892e-01   6.2021095e-01
   1.9800000e-01   7.1262516e-01   6.2555043e-01
   1.9900000e-01   7.1803996e-01   6.3252964e-01
   2.0000000e-01   7.2352456e-01   6.3806806e-01
   2.0100000e-01   7.2919616e-01   6.4228072e-01
   2.0200000e-01   7.3644464e-01   6.4811851e-01
   2.0300000e-01   7.4221637e-01   6.5397835e-01
   2.0400000e-01   7.4822067e-01   6.6005463e-01
   2.0500000e-01   7.5422276e-01   6.6468566e-01
   2.0600000e-01   7.6037915e-01   6.7087412e-01
   2.0700000e-01   7.6666019e-01   6.7728432e-01
   2.0800000e-01   7.7304770e-01   6.8232507e-01
   2.0900000e-01   7.7803441e-01   6.8742442e-01
   2.1000000e-01   7.8461094e-01   6.9267541e-01
   2.1100000e-01   7.8983077e-01   6.9949117e-01
   2.1200000e-01   7.9663881e-01   7.0494665e-01
   2.1300000e-01   8.0210970e-01   7.0910002e-01
   2.1400000e-01   8.0772825e-01   7.1373701e-01
   2.1500000e-01   8.1341400e-01   7.1960447e-01
   2.1600000e-01   8.2063329e-01   7.2553043e-01
   2.1700000e-01   8.2659367e-01   7.3021239e-01
   2.1800000e-01   8.3116721e-01   7.3639933e-01
   2.1900000e-01   8.3730490e-01   7.4136662e-01
   2.2000000e-01   8.4362748e-01   7.4781458e-01
   2.2100000e-01   8.5000707e-01   7.5300328e-01
   2.2200000e-01   8.5647981e-01   7.5971228e-01
   2.2300000e-01   8.6171944e-01   7.6394460e-01
   2.2400000e-01   8.6841835e-01   7.6943188e-01
   2.2500000e-01   8.7531974e-01   7.7654386e-01
   2.2600000e-01   8.8092908e-01   7.8242775e-01
   2.2700000e-01   8.8794788e-01   7.8703602e-01
   2.2800000e-01   8.9381580e-01   7.9309511e-01
   2.2900000e-01   8.9976283e-01   7.9936506e-01
   2.3000000e-01   9.0724975e-01   8.0439754e-01
   2.3100000e-01   9.1336101e-01   8.1084820e-01
   2.3200000e-01   9.1980330e-01   8.1736759e-01
   2.3300000e-01   9.2621488e-01   8.2159322e-01
   2.3400000e-01   9.3279677e-01   8.2847343e-01
   2.3500000e-01   9.3950281e-01   8.3403551e-01
   2.3600000e-01   9.4631697e-01   8.3866434e-01
   2.3700000e-01   9.5319535e-01   8.4578098e-01
   2.3800000e-01   9.5907700e-01   8.5072066e-01
   2.3900000e-01   9.6498408e-01   8.5683571e-01
   2.4000000e-01   9.7230754e-01   8.6307348e-01
   2.4100000e-01   9.7840171e-01   8.6837519e-01
   2.4200000e-01   9.8464697e-01   8.7485115e-01
   2.4300000e-01   9.9234085e-01   8.8030921e-01
   2.4400000e-01   9.9886334e-01   8.8587635e-01
   2.4500000e-01   1.0055389e+00   8.9279588e-01
   2.4600000e-01   1.0123692e+00   8.9764024e-01
   2.4700000e-01   1.0192374e+00   9.0480190e-01
   2.4800000e-01   1.0263864e+00   9.0972227e-01
   2.4900000e-01   1.0335731e+00   9.1565115e-01
   2.5000000e-01   1.0409137e+00   9.2210258e-01
   2.5100000e-01   1.0469465e+00   9.2733923e-01
   2.5200000e-01   1.0545596e+00   9.3407859e-01
   2.5300000e-01   1.0611101e+00   9.3965519e-01
   2.5400000e-01   1.0688418e+00   9.4508753e-01
   2.5500000e-01   1.0756759e+00   9.5229370e-01
   2.5600000e-01   1.0824405e+00   9.5832236e-01
   2.5700000e-01   1.0895987e+00   9.6422410e-01
   2.5800000e-01   1.0978393e+00   9.7155128e-01
   2.5900000e-01   1.1039858e+00   9.7683051e-01
   2.6000000e-01   1.1113476e+00   9.8315328e-01
   2.6100000e-01   1.1190836e+00   9.9127380e-01
   2.6200000e-01   1.1266861e+00   9.9667732e-01
   2.6300000e-01   1.1344709e+00   1.0023044e+00
   2.6400000e-01   1.1423847e+00   1.0090850e+00
   2.6500000e-01   1.1492753e+00   1.0163848e+00
   2.6600000e-01   1.1577666e+00   1.0224409e+00
   2.6700000e-01   1.1647817e+00   1.0286955e+00
   2.6800000e-01   1.1721602e+00   1.0350110e+00
   2.6900000e-01   1.1808081e+00   1.0415227e+00
   2.7000000e-01   1.1884837e+00   1.0470686e+00
   2.7100000e-01   1.1974426e+00   1.0539230e+00
   2.7200000e-01   1.2040696e+00   1.0609054e+00
   2.7300000e-01   1.2122484e+00   1.0669764e+00
   2.7400000e-01   1.2202781e+00   1.0739471e+00
   2.7500000e-01   1.2273438e+00   1.0803346e+00
   2.7600000e-01   1.2359465e+00   1.0850901e+00
   2.7700000e-01   1.2447260e+00   1.0928169e+00
   2.7800000e-01   1.2518983e+00   1.0992892e+00
   2.7900000e-01   1.2599045e+00   1.1048942e+00
   2.8000000e-01   1.2674804e+00   1.1117279e+00
   2.8100000e-01   1.2754359e+00   1.1172743e+00
   2.8200000e-01   1.2836139e+00   1.1243813e+00
   2.8300000e-01   1.2905109e+00   1.1305733e+00
   2.8400000e-01   1.2989320e+00   1.1366091e+00
   2.8500000e-01   1.3076086e+00   1.1427693e+00
   2.8600000e-01   1.3150117e+00   1.1490514e+00
   2.8700000e-01   1.3225773e+00   1.1550677e+00
   2.8800000e-01   1.3317278e+00   1.1592625e+00
   2.8900000e-01   1.3392563e+00   1.1660406e+00
   2.9000000e-01   1.3472783e+00   1.1710346e+00
   2.9100000e-01   1.3554268e+00   1.1771728e+00
   2.9200000e-01   1.3634210e+00   1.1824648e+00
   2.9300000e-01   1.3719430e+00   1.1869534e+00
   2.9400000e-01   1.3817037e+00   1.1921184e+00
   2.9500000e-01   1.3904731e+00   1.1969340e+00
   2.9600000e-01   1.3981179e+00   1.2028155e+00
   2.9700000e-01   1.4067977e+00   1.2064096e+00
   2.9800000e-01   1.4147571e+00   1.2108330e+00
   2.9900000e-01   1.4234819e+00   1.2143745e+00
   3.0000000e-01   1.4317358e+00   1.2199203e+00
   3.0100000e-01   1.4401737e+00   1.2233056e+00
   3.0200000e-01   1.4469028e+00   1.2272426e+00
   3.0300000e-01   1.4556471e+00   1.2324616e+00
   3.0400000e-01   1.4645975e+00   1.2359324e+00
   3.0500000e-01   1.4732979e+00   1.2379246e+00
   3.0600000e-01   1.4805888e+00   1.2424570e+00
   3.0700000e-01   1.4891074e+00   1.2454938e+00
   3.0800000e-01   1.4982717e+00   1.2484822e+00
   3.0900000e-01   1.5051862e+00   1.2521514e+00
   3.1000000e-01   1.5138609e+00   1.2549903e+00
   3.1100000e-01   1.5234413e+00   1.2586872e+00
   3.1200000e-01   1.5304777e+00   1.2618551e+00
   3.1300000e-01   1.5396150e+00   1.2638686e+00
   3.1400000e-01   1.5480418e+00   1.2672576e+00
   3.1500000e-01   1.5555660e+00   1.2695934e+00
   3.1600000e-01   1.5647584e+00   1.2705434e+00
   3.1700000e-01   1.5721657e+00   1.2737409e+00
   3.1800000e-01   1.5802420e+00   1.2749742e+00
   3.1900000e-01   1.5890816e+00   1.2779444e+00
   3.2000000e-01   1.5974074e+00   1.2790405e+00
   3.2100000e-01   1.6051436e+00   1.2807797e+00
   3.2200000e-01   1.6130370e+00   1.2827227e+00
   3.2300000e-01   1.6210361e+00   1.2819731e+00
   3.2400000e-01   1.6288840e+00   1.2837029e+00
   3.2500000e-01   1.6372052e+00   1.2838119e+00
   3.2600000e-01   1.6437834e+00   1.2842801e+00
   3.2700000e-01   1.6524959e+00   1.2842367e+00
   3.2800000e-01   1.6586188e+00   1.2842876e+00
   3.2900000e-01   1.6672631e+00   1.2845775e+00
   3.3000000e-01   1.6744843e+00   1.2828103e+00
   3.3100000e-01   1.6810909e+00   1.2818336e+00
   3.3200000e-01   1.6878554e+00   1.2804853e+00
   3.3300000e-01   1.6951738e+00   1.2798261e+00
   3.3400000e-01   1.7023282e+00   1.2772513e+00
   3.3500000e-01   1.7076006e+00   1.2740654e+00
   3.3600000e-01   1.7146496e+00   1.2717923e+00
   3.3700000e-01   1.7207006e+00   1.2696565e+00
   3.3800000e-01   1.7273739e+00   1.2670682e+00
   3.3900000e-01   1.7333779e+00   1.2647025e+00
   3.4000000e-01   1.7394930e+00   1.2608347e+00
   3.4100000e-01   1.7451285e+00   1.2581534e+00
   3.4200000e-01   1.7511357e+00   1.2540559e+00
   3.4300000e-01   1.7577923e+00   1.2513747e+00
   3.4400000e-01   1.7623090e+00   1.2476088e+00
   3.4500000e-01   1.7681345e+00   1.2424168e+00
   3.4600000e-01   1.7732031e+00   1.2383880e+00
   3.4700000e-01   1.7798084e+00   1.2351162e+00
   3.4800000e-01   1.7845599e+00   1.2298251e+00
   3.4900000e-01   1.7895121e+00   1.2254170e+00
   3.5000000e-01   1.7945911e+00   1.2204529e+00
   3.5100000e-01   1.7994072e+00   1.2156673e+00
   3.5200000e-01   1.8031412e+00   1.2110587e+00
   3.5300000e-01   1.8087418e+00   1.2066496e+00
   3.5400000e-01   1.8140427e+00   1.2008227e+00
   3.5500000e-01   1.8178825e+00   1.1960746e+00
   3.5600000e-01   1.8239863e+00   1.1906049e+00
   3.5700000e-01   1.8280820e+00   1.1840096e+00
   3.5800000e-01   1.8320322e+00   1.1782332e+00
   3.5900000e-01   1.8365032e+00   1.1726362e+00
   3.6000000e-01   1.8405677e+00   1.1671558e+00
   3.6100000e-01   1.8432719e+00   1.1612477e+00
   3.6200000e-01   1.8482309e+00   1.1545807e+00
   3.6300000e-01   1.8512406e+00   1.1483516e+00
   3.6400000e-01   1.8544521e+00   1.1420828e+00
   3.6500000e-01   1.8572589e+00   1.1346293e+00
   3.6600000e-01   1.8607859e+00   1.1286428e+00
   3.6700000e-01   1.8644191e+00   1.1215816e+00
   3.6800000e-01   1.8659843e+00   1.1146408e+00
   3.6900000e-01   1.8695331e+00   1.1070799e+00
   3.7000000e-01   1.8714989e+00   1.1000017e+00
   3.7100000e-01   1.8736255e+00   1.0920912e+00
   3.7200000e-01   1.8737878e+00   1.0846341e+00
   3.7300000e-01   1.8757798e+00   1.0771257e+00
   3.7400000e-01   1.8782829e+00   1.0691500e+00
   3.7500000e-01   1.8789979e+00   1.0607275e+00
   3.7600000e-01   1.8792631e+00   1.0537935e+00
   3.7700000e-01   1.8802048e+00   1.0441370e+00
   3.7800000e-01   1.8807762e+00   1.0369577e+00
   3.7900000e-01   1.8815989e+00   1.0277154e+00
   3.8000000e-01   1.8804728e+00   1.0202379e+00
   3.8100000e-01   1.8815651e+00   1.0114082e+00
   3.8200000e-01   1.8811509e+00   1.0027486e+00
   3.8300000e-01   1.8805068e+00   9.9584423e-01
   3.8400000e-01   1.8799489e+00   9.8679854e-01
   3.8500000e-01   1.8800468e+00   9.7824008e-01
   3.8600000e-01   1.8798590e+00   9.6952744e-01
   3.8700000e-01   1.8798483e+00   9.6189500e-01
   3.8800000e-01   1.8778389e+00   9.5367288e-01
   3.8900000e-01   1.8764890e+00   9.4558358e-01
   3.9000000e-01   1.8769734e+00   9.3571605e-01
   3.9100000e-01   1.8749599e+00   9.2804595e-01
   3.9200000e-01   1.8740471e+00   9.1903401e-01
   3.9300000e-01   1.8724757e+00   9.0982870e-01
   3.9400000e-01   1.8702698e+00   9.0282480e-01
   3.9500000e-01   1.8689654e+00   8.9450622e-01
   3.9600000e-01   1.8682956e+00   8.8502942e-01
   3.9700000e-01   1.8656310e+00   8.7620193e-01
   3.9800000e-01   1.8648269e+00   8.6812161e-01
   3.9900000e-01   1.8629415e+00   8.5931431e-01
   4.0000000e-01   1.8607741e+00   8.5111764e-01
   4.0100000e-01   1.8588155e+00   8.4274662e-01
   4.0200000e-01   1.8569422e+00   8.3502567e-01
   4.0300000e-01   1.8553391e+00   8.2567211e-01
   4.0400000e-01   1.8516917e+00   8.1793818e-01
   4.0500000e-01   1.8503954e+00   8.1092434e-01
   4.0600000e-01   1.8474266e+00   8.0128078e-01
   4.0700000e-01   1.8443486e+00   7.9430623e-01
   4.0800000e-01   1.8418130e+00   7.8543205e-01
   4.0900000e-01   1.8390004e+00   7.7750508e-01
   4.1000000e-01   1.8346548e+00   7.6918604e-01
   4.1100000e-01   1.8316960e+00   7.6106024e-01
   4.1200000e-01   1.8280692e+00   7.5284674e-01
   4.1300000e-01   1.8241995e+00   7.4374578e-01
   4.1400000e-01   1.8222483e+00   7.3639464e-01
   4.1500000e-01   1.8185921e+00   7.2821367e-01
   4.1600000e-01   1.8152834e+00   7.1991730e-01
   4.1700000e-01   1.8102498e+00   7.1329169e-01
   4.1800000e-01   1.8067240e+00   7.0444456e-01
   4.1900000e-01   1.8042158e+00   6.9720123e-01
   4.2000000e-01   1.8010431e+00   6.8957869e-01
   4.2100000e-01   1.7966411e+00   6.8156148e-01
   4.2200000e-01   1.7937887e+00   6.7373542e-01
   4.2300000e-01   1.7909511e+00   6.6833636e-01
   4.2400000e-01   1.7867041e+00   6.6111480e-01
   4.2500000e-01   1.7830188e+00   6.5378663e-01
   4.2600000e-01   1.7791844e+00   6.4679407e-01
   4.2700000e-01   1.7749500e+00   6.4010852e-01
   4.2800000e-01   1.7713864e+00   6.3241630e-01
   4.2900000e-01   1.7683356e+00   6.2635029e-01
   4.3000000e-01   1.7643263e+00   6.2056824e-01
   4.3100000e-01   1.7596332e+00   6.1396145e-01
   4.3200000e-01   1.7562266e+00   6.0880278e-01
   4.3300000e-01   1.7518882e+00   6.0258974e-01
   4.3400000e-01   1.7488720e+00   5.9818839e-01
   4.3500000e-01   1.7446339e+00   5.9299787e-01
   4.3600000e-01   1.7418726e+00   5.8897517e-01
   4.3700000e-01   1.7374479e+00   5.8458442e-01
   4.3800000e-01   1.7350752e+00   5.7908850e-01
   4.3900000e-01   1.7315470e+00   5.7542789e-01
   4.4000000e-01   1.7276327e+00   5.7176615e-01
   4.4100000e-01   1.7258283e+00   5.6861983e-01
   4.4200000e-01   1.7222563e+00   5.6489400e-01
   4.4300000e-01   1.7191692e+00   5.6224581e-01
   4.4400000e-01   1.7159277e+00   5.5899849e-01
   4.4500000e-01   1.7129230e+00   5.5619060e-01
   4.4600000e-01   1.7104540e+00   5.5380644e-01
   4.4700000e-01   1.7071679e+00   5.5193096e-01
   4.4800000e-01   1.7047115e+00   5.5029854e-01
   4.4900000e-01   1.7021314e+00   5.4741841e-01
   4.5000000e-01   1.6984685e+00   5.4754124e-01
   4.5100000e-01   1.6961925e+00   5.4538926e-01
   4.5200000e-01   1.6924546e+00   5.4360136e-01
   4.5300000e-01   1.6902938e+00   5.4406689e-01
   4.5400000e-01   1.6869933e+00   5.4306495e-01
   4.5500000e-01   1.6854965e+00   5.4251649e-01
   4.5600000e-01   1.6822484e+00   5.4300033e-01
   4.5700000e-01   1.6788151e+00   5.4307522e-01
   4.5800000e-01   1.6779280e+00   5.4355245e-01
   4.5900000e-01   1.6748546e+00   5.4509130e-01
   4.6000000e-01   1.6716602e+00   5.4445957e-01
   4.6100000e-01   1.6696553e+00   5.4617253e-01
   4.6200000e-01   1.6671717e+00   5.4846245e-01
   4.6300000e-01   1.6648803e+00   5.4909900e-01
   4.6400000e-01   1.6627216e+00   5.5172954e-01
   4.6500000e-01   1.6608043e+00   5.5290934e-01
   4.6600000e-01   1.6590905e+00   5.5481898e-01
   4.6700000e-01   1.6567904e+00   5.5672107e-01
   4.6800000e-01   1.6554606e+00   5.5898981e-01
   4.6900000e-01   1.6521278e+00   5.6171138e-01
   4.7000000e-01   1.6511761e+00   5.6446181e-01
   4.7100000e-01   1.6496409e+00   5.6758298e-01
   4.7200000e-01   1.6467502e+00   5.6928866e-01
   4.7300000e-01   1.6463911e+00   5.7320430e-01
   4.7400000e-01   1.6438093e+00   5.7720189e-01
   4.7500000e-01   1.6430911e+00   5.7975492e-01
   4.7600000e-01   1.6409521e+00   5.8431993e-01
   4.7700000e-01   1.6390445e+00   5.8729764e-01
   4.7800000e-01   1.6370953e+00   5.9069534e-01
   4.7900000e-01   1.6372026e+00   5.9598642e-01
   4.8000000e-01   1.6350197e+00   5.9994278e-01
   4.8100000e-01   1.6336778e+00   6.0387915e-01
   4.8200000e-01   1.6344048e+00   6.0817262e-01
   4.8300000e-01   1.6326435e+00   6.1263932e-01
   4.8400000e-01   1.6321925e+00   6.1751593e-01
   4.8500000e-01   1.6324289e+00   6.2254286e-01
   4.8600000e-01   1.6323457e+00   6.2769082e-01
   4.8700000e-01   1.6314126e+00   6.3319868e-01
   4.8800000e-01   1.6307255e+00   6.3886942e-01
   4.8900000e-01   1.6313379e+00   6.4295576e-01
   4.9000000e-01   1.6310250e+00   6.4915131e-01
   4.9100000e-01   1.6309549e+00   6.5386147e-01
   4.9200000e-01   1.6313031e+00   6.6034248e-01
   4.9300000e-01   1.6316526e+00   6.6537264e-01
   4.9400000e-01   1.6322378e+00   6.7051028e-01
   4.9500000e-01   1.6338443e+00   6.7582054e-01
   4.9600000e-01   1.6348433e+00   6.8160155e-01
   4.9700000e-01   1.6351114e+00   6.8733308e-01
   4.9800000e-01   1.6367245e+00   6.9336914e-01
   4.9900000e-01   1.6373800e+00   6.9785684e-01
   5.0000000e-01   1.6383346e+00   7.0416419e-01
   5.0100000e-01   1.6396330e+00   7.0895760e-01
   5.0200000e-01   1.6424963e+00   7.1423718e-01
   5.0300000e-01   1.6442286e+00   7.1935103e-01
   5.0400000e-01   1.6459448e+00   7.2471686e-01
   5.0500000e-01   1.6471409e+00   7.3021359e-01
   5.0600000e-01   1.6492862e+00   7.3597155e-01
   5.0700000e-01   1.6508949e+00   7.4019985e-01
   5.0800000e-01   1.6526196e+00   7.4635255e-01
   5.0900000e-01   1.6544626e+00   7.5092450e-01
   5.1000000e-01   1.6566344e+00   7.5577228e-01
   5.1100000e-01   1.6575436e+00   7.6073253e-01
   5.1200000e-01   1.6602059e+00   7.6603289e-01
   5.1300000e-01   1.6619304e+00   7.7132521e-01
   5.1400000e-01   1.6649647e+00   7.7685507e-01
   5.1500000e-01   1.6672926e+00   7.8251905e-01
   5.1600000e-01   1.6697276e+00   7.8668522e-01
   5.1700000e-01   1.6722793e+00   7.9297869e-01
   5.1800000e-01   1.6738068e+00   7.9748409e-01
   5.1900000e-01   1.6768503e+00   8.0395297e-01
   5.2000000e-01   1.6802195e+00   8.0906917e-01
   5.2100000e-01   1.6836196e+00   8.1412838e-01
   5.2200000e-01   1.6857379e+00   8.1936957e-01
   5.2300000e-01   1.6886863e+00   8.2476979e-01
   5.2400000e-01   1.6926762e+00   8.3015065e-01
   5.2500000e-01   1.6943948e+00   8.3796720e-01
   5.2600000e-01   1.6977393e+00   8.4193977e-01
   5.2700000e-01   1.7009656e+00   8.4839236e-01
   5.2800000e-01   1.7046336e+00   8.5418937e-01
   5.2900000e-01   1.7069369e+00   8.6096906e-01
   5.3000000e-01   1.7096969e+00   8.6555679e-01
   5.3100000e-01   1.7137695e+00   8.7250940e-01
   5.3200000e-01   1.7180481e+00   8.7753497e-01
   5.3300000e-01   1.7214087e+00   8.8474577e-01
   5.3400000e-01   1.7237950e+00   8.9016436e-01
   5.3500000e-01   1.7273067e+00   8.9597341e-01
   5.3600000e-01   1.7324770e+00   9.0171236e-01
   5.3700000e-01   1.7354657e+00   9.0811325e-01
   5.3800000e-01   1.7396342e+00   9.1418689e-01
   5.3900000e-01   1.7430406e+00   9.2076000e-01
   5.4000000e-01   1.7476147e+00   9.2591742e-01
   5.4100000e-01   1.7514122e+00   9.3288155e-01
   5.4200000e-01   1.7552677e+00   9.3812408e-01
   5.4300000e-01   1.7594609e+00   9.4536679e-01
   5.4400000e-01   1.7638286e+00   9.5124580e-01
   5.4500000e-01   1.7684472e+00   9.5713552e-01
   5.4600000e-01   1.7720790e+00   9.6339788e-01
   5.4700000e-01   1.7770511e+00   9.6815873e-01
   5.4800000e-01   1.7810672e+00   9.7476291e-01
   5.4900000e-01   1.7864390e+00   9.7959375e-01
   5.5000000e-01   1.7907992e+00   9.8686360e-01
   5.5100000e-01   1.7954111e+00   9.9203209e-01
   5.5200000e-01   1.8004055e+00   9.9918539e-01
   5.5300000e-01   1.8041690e+00   1.0053011e+00
   5.5400000e-01   1.8093370e+00   1.0109915e+00
   5.5500000e-01   1.8148612e+00   1.0170837e+00
   5.5600000e-01   1.8191647e+00   1.0237191e+00
   5.5700000e-01   1.8251114e+00   1.0299786e+00
   5.5800000e-01   1.8297712e+00   1.0350624e+00
   5.5900000e-01   1.8348493e+00   1.0417712e+00
   5.6000000e-01   1.8401393e+00   1.0486053e+00
   5.6100000e-01   1.8453085e+00   1.0543787e+00
   5.6200000e-01   1.8497608e+00   1.0615541e+00
   5.6300000e-01   1.8555802e+00   1.0671288e+00
   5.6400000e-01   1.8613399e+00   1.0750088e+00
   5.6500000e-01   1.8675860e+00   1.0811229e+00
   5.6600000e-01   1.8714285e+00   1.0876121e+00
   5.6700000e-01   1.8779849e+00   1.0939498e+00
   5.6800000e-01   1.8832303e+00   1.1008116e+00
   5.6900000e-01   1.8889322e+00   1.1061393e+00
   5.7000000e-01   1.8947553e+00   1.1130442e+00
   5.7100000e-01   1.9008383e+00   1.1187981e+00
   5.7200000e-01   1.9058120e+00   1.1259445e+00
   5.7300000e-01   1.9119090e+00   1.1320902e+00
   5.7400000e-01   1.9184999e+00   1.1383602e+00
   5.7500000e-01   1.9237529e+00   1.1442610e+00
   5.7600000e-01   1.9293822e+00   1.1509370e+00
   5.7700000e-01   1.9349756e+00   1.1573046e+00
   5.7800000e-01   1.9397219e+00   1.1624624e+00
   5.7900000e-01   1.9455696e+00   1.1691966e+00
   5.8000000e-01   1.9519365e+00   1.1747348e+00
   5.8100000e-01   1.9569971e+00   1.1818122e+00
   5.8200000e-01   1.9623998e+00   1.1877122e+00
   5.8300000e-01   1.9677488e+00   1.1933382e+00
   5.8400000e-01   1.9734985e+00   1.1995335e+00
   5.8500000e-01   1.9790997e+00   1.2055420e+00
   5.8600000e-01   1.9851559e+00   1.2121355e+00
   5.8700000e-01   1.9898517e+00   1.2183759e+00
   5.8800000e-01   1.9963256e+00   1.2253620e+00
   5.8900000e-01   2.0015520e+00   1.2319453e+00
   5.9000000e-01   2.0081030e+00   1.2375250e+00
   5.9100000e-01   2.0137223e+00   1.2444868e+00
   5.9200000e-01   2.0195357e+00   1.2515313e+00
   5.9300000e-01   2.0254134e+00   1.2575857e+00
   5.9400000e-01   2.0315405e+00   1.2649796e+00
   5.9500000e-01   2.0377950e+00   1.2708563e+00
   5.9600000e-01   2.0439299e+00   1.2785264e+00
   5.9700000e-01   2.0491316e+00   1.2851959e+00
   5.9800000e-01   2.0570559e+00   1.2915376e+00
   5.9900000e-01   2.0639500e+00   1.2980286e+00
   6.0000000e-01   2.0696104e+00   1.3046221e+00
   6.0100000e-01   2.0768005e+00   1.3119077e+00
   6.0200000e-01   2.0825399e+00   1.3188303e+00
   6.0300000e-01   2.0886776e+00   1.3259191e+00
   6.0400000e-01   2.0950092e+00   1.3314580e+00
   6.0500000e-01   2.1014236e+00   1.3393031e+00
   6.0600000e-01   2.1088542e+00   1.3451671e+00
   6.0700000e-01   2.1156183e+00   1.3528371e+00
   6.0800000e-01   2.1211147e+00   1.3594475e+00
   6.0900000e-01   2.1281236e+00   1.3657258e+00
   6.1000000e-01   2.1339174e+00   1.3709294e+00
   6.1100000e-01   2.1411713e+00   1.3779486e+00
   6.1200000e-01   2.1472629e+00   1.3852003e+00
   6.1300000e-01   2.1538558e+00   1.3909690e+00
   6.1400000e-01   2.1601537e+00   1.3984377e+00
   6.1500000e-01   2.1669595e+00   1.4043593e+00
   6.1600000e-01   2.1722402e+00   1.4105380e+00
   6.1700000e-01   2.1792647e+00   1.4173428e+00
   6.1800000e-01   2.1839755e+00   1.4236655e+00
   6.1900000e-01   2.1913389e+00   1.4308983e+00
   6.2000000e-01   2.1974334e+00   1.4375946e+00
   6.2100000e-01   2.2039731e+00   1.4449345e+00
   6.2200000e-01   2.2092221e+00   1.4503011e+00
   6.2300000e-01   2.2157288e+00   1.4579391e+00
   6.2400000e-01   2.2209000e+00   1.4652333e+00
   6.2500000e-01   2.2265158e+00   1.4708996e+00
   6.2600000e-01   2.2333691e+00   1.4772134e+00
   6.2700000e-01   2.2403727e+00   1.4847954e+00
   6.2800000e-01   2.2449890e+00   1.4902417e+00
   6.2900000e-01   2.2507673e+00   1.4980629e+00
   6.3000000e-01   2.2567187e+00   1.5045056e+00
   6.3100000e-01   2.2627246e+00   1.5107036e+00
   6.3200000e-01   2.2692117e+00   1.5166240e+00
   6.3300000e-01   2.2740503e+00   1.5226951e+00
   6.3400000e-01   2.2790155e+00   1.5293992e+00
   6.3500000e-01   2.2865793e+00   1.5356703e+00
   6.3600000e-01   2.2917950e+00   1.5426291e+00
   6.3700000e-01   2.2970476e+00   1.5491194e+00
   6.3800000e-01   2.3024839e+00   1.5546282e+00
   6.3900000e-01   2.3079773e+00   1.5611660e+00
   6.4000000e-01   2.3138955e+00   1.5668589e+00
   6.4100000e-01   2.3207552e+00   1.5727499e+00
   6.4200000e-01   2.3265607e+00   1.5778740e+00
   6.4300000e-01   2.3310991e+00   1.5856705e+00
   6.4400000e-01   2.3374912e+00   1.5915816e+00
   6.4500000e-01   2.3425373e+00   1.5968167e+00
   6.4600000e-01   2.3473391e+00   1.6029406e+00
   6.4700000e-01   2.3526486e+00   1.6091667e+00
   6.4800000e-01   2.3580177e+00   1.6141165e+00
   6.4900000e-01   2.3638545e+00   1.6205747e+00
   6.5000000e-01   2.3693763e+00   1.6260766e+00
   6.5100000e-01   2.3747340e+00   1.6310158e+00
   6.5200000e-01   2.3808200e+00   1.6377385e+00
   6.5300000e-01   2.3852743e+00   1.6428858e+00
   6.5400000e-01   2.3901036e+00   1.6483537e+00
   6.5500000e-01   2.3947184e+00   1.6536388e+00
   6.5600000e-01   2.4004262e+00   1.6607445e+00
   6.5700000e-01   2.4055330e+00   1.6661750e+00
   6.5800000e-01   2.4103873e+00   1.6717366e+00
   6.5900000e-01   2.4166896e+00   1.6767486e+00
   6.6000000e-01   2.4217032e+00   1.6808145e+00
   6.6100000e-01   2.4253131e+00   1.6865906e+00
   6.6200000e-01   2.4304846e+00   1.6918785e+00
   6.6300000e-01   2.4357008e+00   1.6978320e+00
   6.6400000e-01   2.4409865e+00   1.7021821e+00
   6.6500000e-01   2.4452033e+00   1.7076314e+00
   6.6600000e-01   2.4488534e+00   1.7124199e+00
   6.6700000e-01   2.4542881e+00   1.7186683e+00
   6.6800000e-01   2.4584582e+00   1.7232809e+00
   6.6900000e-01   2.4633524e+00   1.7286658e+00
   6.7000000e-01   2.4676483e+00   1.7334269e+00
   6.7100000e-01   2.4719319e+00   1.7388754e+00
   6.7200000e-01   2.4756585e+00   1.7427703e+00
   6.7300000e-01   2.4790461e+00   1.7477445e+00
   6.7400000e-01   2.4828804e+00   1.7520922e+00
   6.7500000e-01   2.4877747e+00   1.7577764e+00
   6.7600000e-01   2.4903030e+00   1.7625589e+00
   6.7700000e-01   2.4932783e+00   1.7667308e+00
   6.7800000e-01   2.4983694e+00   1.7709721e+00
   6.7900000e-01   2.5010738e+00   1.7752814e+00
   6.8000000e-01   2.5041637e+00   1.7792564e+00
   6.8100000e-01   2.5068960e+00   1.7836577e+00
   6.8200000e-01   2.5107342e+00   1.7880843e+00
   6.8300000e-01   2.5121870e+00   1.7918983e+00
   6.8400000e-01   2.5151018e+00   1.7964379e+00
   6.8500000e-01   2.5180193e+00   1.7983286e+00
   6.8600000e-01   2.5209725e+00   1.8029256e+00
   6.8700000e-01   2.5221658e+00   1.8069499e+00
   6.8800000e-01   2.5261930e+00   1.8092631e+00
   6.8900000e-01   2.5288759e+00   1.8129997e+00
   6.9000000e-01   2.5319529e+00   1.8170754e+00
   6.9100000e-01   2.5333235e+00   1.8196493e+00
   6.9200000e-01   2.5360639e+00   1.8234323e+00
   6.9300000e-01   2.5387806e+00   1.8259272e+00
   6.9400000e-01   2.5411854e+00   1.8301835e+00
   6.9500000e-01   2.5429712e+00   1.8324038e+00
   6.9600000e-01   2.5458224e+00   1.8350237e+00
   6.9700000e-01   2.5472062e+00   1.8373511e+00
   6.9800000e-01   2.5501196e+00   1.8399680e+00
   6.9900000e-01   2.5529832e+00   1.8429573e+00
   7.0000000e-01   2.5558515e+00   1.8456631e+00
   7.0100000e-01   2.5577352e+00   1.8485806e+00
   7.0200000e-01   2.5582251e+00   1.8497017e+00
   7.0300000e-01   2.5610879e+00   1.8527043e+00
   7.0400000e-01   2.5630402e+00   1.8554636e+00
   7.0500000e-01   2.5634672e+00   1.8567732e+00
   7.0600000e-01   2.5663831e+00   1.8602246e+00
   7.0700000e-01   2.5668894e+00   1.8613306e+00
   7.0800000e-01   2.5673380e+00   1.8643793e+00
   7.0900000e-01   2.5692585e+00   1.8655429e+00
   7.1000000e-01   2.5711584e+00   1.8673102e+00
   7.1100000e-01   2.5719934e+00   1.8686995e+00
   7.1200000e-01   2.5724389e+00   1.8713882e+00
   7.1300000e-01   2.5733289e+00   1.8732262e+00
   7.1400000e-01   2.5747490e+00   1.8749748e+00
   7.1500000e-01   2.5751121e+00   1.8762819e+00
   7.1600000e-01   2.5759523e+00   1.8773800e+00
   7.1700000e-01   2.5763371e+00   1.8791102e+00
   7.1800000e-01   2.5766835e+00   1.8824171e+00
   7.1900000e-01   2.5769993e+00   1.8841452e+00
   7.2000000e-01   2.5777481e+00   1.8851829e+00
   7.2100000e-01   2.5790142e+00   1.8851520e+00
   7.2200000e-01   2.5778171e+00   1.8868501e+00
   7.2300000e-01   2.5784067e+00   1.8884141e+00
   7.2400000e-01   2.5786518e+00   1.8900137e+00
   7.2500000e-01   2.5792052e+00   1.8915444e+00
   7.2600000e-01   2.5773122e+00   1.8914435e+00
   7.2700000e-01   2.5783680e+00   1.8929284e+00
   7.2800000e-01   2.5778921e+00   1.8944363e+00
   7.2900000e-01   2.5778379e+00   1.8942017e+00
   7.3000000e-01   2.5757937e+00   1.8956123e+00
   7.3100000e-01   2.5756969e+00   1.8959061e+00
   7.3200000e-01   2.5744735e+00   1.8967520e+00
   7.3300000e-01   2.5732667e+00   1.8970019e+00
   7.3400000e-01   2.5724476e+00   1.8972015e+00
   7.3500000e-01   2.5711120e+00   1.8967547e+00
   7.3600000e-01   2.5701934e+00   1.8968152e+00
   7.3700000e-01   2.5687898e+00   1.8964774e+00
   7.3800000e-01   2.5687464e+00   1.8964693e+00
   7.3900000e-01   2.5671818e+00   1.8963641e+00
   7.4000000e-01   2.5660046e+00   1.8962933e+00
   7.4100000e-01   2.5638501e+00   1.8961011e+00
   7.4200000e-01   2.5625580e+00   1.8960263e+00
   7.4300000e-01   2.5617629e+00   1.8957315e+00
   7.4400000e-01   2.5602182e+00   1.8953069e+00
   7.4500000e-01   2.5578455e+00   1.8949308e+00
   7.4600000e-01   2.5562172e+00   1.8939417e+00
   7.4700000e-01   2.5550828e+00   1.8928000e+00
   7.4800000e-01   2.5538587e+00   1.8921381e+00
   7.4900000e-01   2.5530097e+00   1.8910000e+00
   7.5000000e-01   2.5491833e+00   1.8895987e+00
   7.5100000e-01   2.5481402e+00   1.8887245e+00
   7.5200000e-01   2.5466150e+00   1.8888557e+00
   7.5300000e-01   2.5449701e+00   1.8873932e+00
   7.5400000e-01   2.5427183e+00   1.8856901e+00
   7.5500000e-01   2.5408689e+00   1.8845415e+00
   7.5600000e-01   2.5375273e+00   1.8848603e+00
   7.5700000e-01   2.5354640e+00   1.8829437e+00
   7.5800000e-01   2.5328185e+00   1.8818811e+00
   7.5900000e-01   2.5305816e+00   1.8820153e+00
   7.6000000e-01   2.5286011e+00   1.8803136e+00
   7.6100000e-01   2.5266113e+00   1.8785885e+00
   7.6200000e-01   2.5231179e+00   1.8767841e+00
   7.6300000e-01   2.5208790e+00   1.8770408e+00
   7.6400000e-01   2.5185413e+00   1.8754038e+00
   7.6500000e-01   2.5145804e+00   1.8737978e+00
   7.6600000e-01   2.5123753e+00   1.8725082e+00
   7.6700000e-01   2.5097350e+00   1.8707558e+00
   7.6800000e-01   2.5072791e+00   1.8692159e+00
   7.6900000e-01   2.5028687e+00   1.8671645e+00
   7.7000000e-01   2.5001650e+00   1.8654669e+00
   7.7100000e-01   2.4974063e+00   1.8641118e+00
   7.7200000e-01   2.4944720e+00   1.8638132e+00
   7.7300000e-01   2.4913895e+00   1.8617250e+00
   7.7400000e-01   2.4867123e+00   1.8595626e+00
   7.7500000e-01   2.4833833e+00   1.8572346e+00
   7.7600000e-01   2.4798761e+00   1.8564399e+00
   7.7700000e-01   2.4768266e+00   1.8543107e+00
   7.7800000e-01   2.4730442e+00   1.8515997e+00
   7.7900000e-01   2.4691148e+00   1.8504227e+00
   7.8000000e-01   2.4660026e+00   1.8474245e+00
   7.8100000e-01   2.4618293e+00   1.8464386e+00
   7.8200000e-01   2.4583484e+00   1.8448058e+00
   7.8300000e-01   2.4543840e+00   1.8418713e+00
   7.8400000e-01   2.4497026e+00   1.8399867e+00
   7.8500000e-01   2.4458500e+00   1.8379978e+00
   7.8600000e-01   2.4417266e+00   1.8367111e+00
   7.8700000e-01   2.4390108e+00   1.8332315e+00
   7.8800000e-01   2.4350270e+00   1.8316979e+00
   7.8900000e-01   2.4304437e+00   1.8295323e+00
   7.9000000e-01   2.4270253e+00   1.8260386e+00
   7.9100000e-01   2.4221545e+00   1.8235748e+00
   7.9200000e-01   2.4189708e+00   1.8218785e+00
   7.9300000e-01   2.4150306e+00   1.8174082e+00
   7.9400000e-01   2.4112923e+00   1.8153565e+00
   7.9500000e-01   2.4059994e+00   1.8131129e+00
   7.9600000e-01   2.4015260e+00   1.8085997e+00
   7.9700000e-01   2.3972168e+00   1.8060305e+00
   7.9800000e-01   2.3926651e+00   1.8032462e+00
   7.9900000e-01   2.3876120e+00   1.8003250e+00
   8.0000000e-01   2.3827093e+00   1.7955450e+00
   8.0100000e-01   2.3775749e+00   1.7926486e+00
   8.0200000e-01   2.3737566e+00   1.7886950e+00
   8.0300000e-01   2.3692075e+00   1.7854990e+00
   8.0400000e-01   2.3634693e+00   1.7820468e+00
   8.0500000e-01   2.3590174e+00   1.7779825e+00
   8.0600000e-01   2.3534685e+00   1.7758554e+00
   8.0700000e-01   2.3485936e+00   1.7718305e+00
   8.0800000e-01   2.3434840e+00   1.7675686e+00
   8.0900000e-01   2.3390972e+00   1.7648799e+00
   8.1000000e-01   2.3345068e+00   1.7618682e+00
   8.1100000e-01   2.3287587e+00   1.7570559e+00
   8.1200000e-01   2.3236990e+00   1.7541144e+00
   8.1300000e-01   2.3184563e+00   1.7505416e+00
   8.1400000e-01   2.3129377e+00   1.7472341e+00
   8.1500000e-01   2.3086790e+00   1.7436231e+00
   8.1600000e-01   2.3026980e+00   1.7394739e+00
   8.1700000e-01   2.2979547e+00   1.7371056e+00
   8.1800000e-01   2.2930103e+00   1.7333144e+00
   8.1900000e-01   2.2866685e+00   1.7284943e+00
   8.2000000e-01   2.2811762e+00   1.7242579e+00
   8.2100000e-01   2.2767741e+00   1.7218623e+00
   8.2200000e-01   2.2696761e+00   1.7167540e+00
   8.2300000e-01   2.2647234e+00   1.7135123e+00
   8.2400000e-01   2.2586202e+00   1.7087419e+00
   8.2500000e-01   2.2522228e+00   1.7054245e+00
   8.2600000e-01   2.2465095e+00   1.7017959e+00
   8.2700000e-01   2.2408577e+00   1.6984789e+00
   8.2800000e-01   2.2345978e+00   1.6943574e+00
   8.2900000e-01   2.2298951e+00   1.6888612e+00
   8.3000000e-01   2.2230608e+00   1.6846045e+00
   8.3100000e-01   2.2163688e+00   1.6802853e+00
   8.3200000e-01   2.2108415e+00   1.6776854e+00
   8.3300000e-01   2.2049974e+00   1.6726303e+00
   8.3400000e-01   2.1983812e+00   1.6678427e+00
   8.3500000e-01   2.1919408e+00   1.6644341e+00
   8.3600000e-01   2.1865157e+00   1.6590632e+00
   8.3700000e-01   2.1805105e+00   1.6551820e+00
   8.3800000e-01   2.1732355e+00   1.6509291e+00
   8.3900000e-01   2.1684188e+00   1.6464325e+00
   8.4000000e-01   2.1618438e+00   1.6417336e+00
   8.4100000e-01   2.1570601e+00   1.6369460e+00
   8.4200000e-01   2.1498358e+00   1.6333576e+00
   8.4300000e-01   2.1434901e+00   1.6282124e+00
   8.4400000e-01   2.1381551e+00   1.6240618e+00
   8.4500000e-01   2.1324227e+00   1.6203308e+00
   8.4600000e-01   2.1279406e+00   1.6155561e+00
   8.4700000e-01   2.1215577e+00   1.6112578e+00
   8.4800000e-01   2.1149058e+00   1.6064194e+00
   8.4900000e-01   2.1104347e+00   1.6032660e+00
   8.5000000e-01   2.1048704e+00   1.5997596e+00
   8.5100000e-01   2.0997391e+00   1.5942872e+00
   8.5200000e-01   2.0945095e+00   1.5901706e+00
   8.5300000e-01   2.0889323e+00   1.5865643e+00
   8.5400000e-01   2.0830170e+00   1.5820535e+00
   8.5500000e-01   2.0792178e+00   1.5774940e+00
   8.5600000e-01   2.0726211e+00   1.5725979e+00
   8.5700000e-01   2.0684520e+00   1.5694227e+00
   8.5800000e-01   2.0611894e+00   1.5643583e+00
   8.5900000e-01   2.0562898e+00   1.5605012e+00
   8.6000000e-01   2.0509588e+00   1.5559401e+00
   8.6100000e-01   2.0470623e+00   1.5523249e+00
   8.6200000e-01   2.0411107e+00   1.5476158e+00
   8.6300000e-01   2.0349662e+00   1.5426242e+00
   8.6400000e-01   2.0297673e+00   1.5374673e+00
   8.6500000e-01   2.0254362e+00   1.5324242e+00
   8.6600000e-01   2.0195915e+00   1.5280362e+00
   8.6700000e-01   2.0135447e+00   1.5240643e+00
   8.6800000e-01   2.0080212e+00   1.5196842e+00
   8.6900000e-01   2.0036183e+00   1.5142280e+00
   8.7000000e-01   1.9973597e+00   1.5109227e+00
   8.7100000e-01   1.9914116e+00   1.5059594e+00
   8.7200000e-01   1.9858813e+00   1.5017049e+00
   8.7300000e-01   1.9824345e+00   1.4972694e+00
   8.7400000e-01   1.9761359e+00   1.4929420e+00
   8.7500000e-01   1.9710885e+00   1.4895148e+00
   8.7600000e-01   1.9654510e+00   1.4843983e+00
   8.7700000e-01   1.9605991e+00   1.4808463e+00
   8.7800000e-01   1.9553881e+00   1.4768062e+00
   8.7900000e-01   1.9502171e+00   1.4729919e+00
   8.8000000e-01   1.9441737e+00   1.4682665e+00
   8.8100000e-01   1.9392376e+00   1.4649027e+00
   8.8200000e-01   1.9337929e+00   1.4599203e+00
   8.8300000e-01   1.9267583e+00   1.4559023e+00
   8.8400000e-01   1.9221185e+00   1.4519845e+00
   8.8500000e-01   1.9167305e+00   1.4454118e+00
   8.8600000e-01   1.9097943e+00   1.4424044e+00
   8.8700000e-01   1.9040896e+00   1.4373423e+00
   8.8800000e-01   1.8989770e+00   1.4319305e+00
   8.8900000e-01   1.8924343e+00   1.4272515e+00
   8.9000000e-01   1.8864273e+00   1.4214939e+00
   8.9100000e-01   1.8801612e+00   1.4165020e+00
   8.9200000e-01   1.8722940e+00   1.4112119e+00
   8.9300000e-01   1.8665726e+00   1.4054262e+00
   8.9400000e-01   1.8603930e+00   1.4014389e+00
   8.9500000e-01   1.8527621e+00   1.3953120e+00
   8.9600000e-01   1.8456870e+00   1.3900830e+00
   8.9700000e-01   1.8381759e+00   1.3864766e+00
   8.9800000e-01   1.8326792e+00   1.3813219e+00
   8.9900000e-01   1.8258722e+00   1.3770313e+00
   9.0000000e-01   1.8198939e+00   1.3721883e+00
   9.0100000e-01   1.8120703e+00   1.3674672e+00
   9.0200000e-01   1.8062241e+00   1.3635525e+00
   9.0300000e-01   1.7989959e+00   1.3597041e+00
   9.0400000e-01   1.7936755e+00   1.3549046e+00
   9.0500000e-01   1.7853866e+00   1.3501181e+00
   9.0600000e-01   1.7792308e+00   1.3449081e+00
   9.0700000e-01   1.7725318e+00   1.3410009e+00
   9.0800000e-01   1.7654347e+00   1.3371093e+00
   9.0900000e-01   1.7593315e+00   1.3323384e+00
   9.1000000e-01   1.7537669e+00   1.3275654e+00
   9.1100000e-01   1.7452467e+00   1.3235512e+00
   9.1200000e-01   1.7401936e+00   1.3195297e+00
   9.1300000e-01   1.7322525e+00   1.3150877e+00
   9.1400000e-01   1.7261921e+00   1.3101806e+00
   9.1500000e-01   1.7182752e+00   1.3047925e+00
   9.1600000e-01   1.7123700e+00   1.3011867e+00
   9.1700000e-01   1.7063646e+00   1.2965291e+00
   9.1800000e-01   1.6984177e+00   1.2919207e+00
   9.1900000e-01   1.6924417e+00   1.2863849e+00
   9.2000000e-01   1.6859739e+00   1.2824920e+00
   9.2100000e-01   1.6789550e+00   1.2781742e+00
   9.2200000e-01   1.6729735e+00   1.2732935e+00
   9.2300000e-01   1.6649946e+00   1.2679688e+00
   9.2400000e-01   1.6579654e+00   1.2644517e+00
   9.2500000e-01   1.6514537e+00   1.2581692e+00
   9.2600000e-01   1.6448561e+00   1.2531009e+00
   9.2700000e-01   1.6373184e+00   1.2497523e+00
   9.2800000e-01   1.6307411e+00   1.2440935e+00
   9.2900000e-01   1.6236254e+00   1.2392976e+00
   9.3000000e-01   1.6159934e+00   1.2344356e+00
   9.3100000e-01   1.6103082e+00   1.2291197e+00
   9.3200000e-01   1.6030625e+00   1.2237271e+00
   9.3300000e-01   1.5952717e+00   1.2190772e+00
   9.3400000e-01   1.5880659e+00   1.2143832e+00
   9.3500000e-01   1.5802059e+00   1.2090770e+00
   9.3600000e-01   1.5733609e+00   1.2047068e+00
   9.3700000e-01   1.5669954e+00   1.1985015e+00
   9.3800000e-01   1.5605166e+00   1.1939667e+00
   9.3900000e-01   1.5530357e+00   1.1883390e+00
   9.4000000e-01   1.5464997e+00   1.1842108e+00
   9.4100000e-01   1.5394730e+00   1.1779505e+00
   9.4200000e-01   1.5328953e+00   1.1725888e+00
   9.4300000e-01   1.5262066e+00   1.1672103e+00
   9.4400000e-01   1.5185353e+00   1.1628541e+00
   9.4500000e-01   1.5117631e+00   1.1563321e+00
   9.4600000e-01   1.5069545e+00   1.1509812e+00
   9.4700000e-01   1.4991373e+00   1.1456141e+00
   9.4800000e-01   1.4932423e+00   1.1410289e+00
   9.4900000e-01   1.4878852e+00   1.1343828e+00
   9.5000000e-01   1.4808057e+00   1.1291939e+00
   9.5100000e-01   1.4758165e+00   1.1232927e+00
   9.5200000e-01   1.4701581e+00   1.1186297e+00
   9.5300000e-01   1.4640203e+00   1.1135951e+00
   9.5400000e-01   1.4573427e+00   1.1084103e+00
   9.5500000e-01   1.4510421e+00   1.1023667e+00
   9.5600000e-01   1.4446701e+00   1.0960578e+00
   9.5700000e-01   1.4387297e+00   1.0907840e+00
   9.5800000e-01   1.4336758e+00   1.0854001e+00
   9.5900000e-01   1.4277450e+00   1.0812636e+00
   9.6000000e-01   1.4216557e+00   1.0745613e+00
   9.6100000e-01   1.4147758e+00   1.0693899e+00
   9.6200000e-01   1.4099574e+00   1.0634116e+00
   9.6300000e-01   1.4021675e+00   1.0586176e+00
   9.6400000e-01   1.3961943e+00   1.0516120e+00
   9.6500000e-01   1.3899502e+00   1.0462290e+00
   9.6600000e-01   1.3817996e+00   1.0399522e+00
   9.6700000e-01   1.3755952e+00   1.0348880e+00
   9.6800000e-01   1.3675382e+00   1.0288923e+00
   9.6900000e-01   1.3591562e+00   1.0229500e+00
   9.7000000e-01   1.3525277e+00   1.0163933e+00
   9.7100000e-01   1.3444133e+00   1.0106968e+00
   9.7200000e-01   1.3366910e+00   1.0044878e+00
   9.7300000e-01   1.3287057e+00   9.9789707e-01
   9.7400000e-01   1.3185472e+00   9.9073862e-01
   9.7500000e-01   1.3105966e+00   9.8474664e-01
   9.7600000e-01   1.3022828e+00   9.7790012e-01
   9.7700000e-01   1.2930466e+00   9.7109508e-01
   9.7800000e-01   1.2846368e+00   9.6286321e-01
   9.7900000e-01   1.2745365e+00   9.5673573e-01
   9.8000000e-01   1.2649459e+00   9.4928263e-01
   9.8100000e-01   1.2560433e+00   9.4178763e-01
   9.8200000e-01   1.2455252e+00   9.3387042e-01
   9.8300000e-01   1.2354407e+00   9.2713628e-01
   9.8400000e-01   1.2274563e+00   9.1911861e-01
   9.8500000e-01   1.2163962e+00   9.1188694e-01
   9.8600000e-01   1.2069871e+00   9.0337798e-01
   9.8700000e-01   1.1973832e+00   8.9608900e-01
   9.8800000e-01   1.1869676e+00   8.8874182e-01
   9.8900000e-01   1.1773782e+00   8.8099608e-01
   9.9000000e-01   1.1672232e+00   8.7385265e-01
   9.9100000e-01   1.1577219e+00   8.6526243e-01
   9.9200000e-01   1.1465965e+00   8.5736052e-01
   9.9300000e-01   1.1357435e+00   8.5100428e-01
   9.9400000e-01   1.1260481e+00   8.4233874e-01
   9.9500000e-01   1.1180149e+00   8.3523224e-01
   9.9600000e-01   1.1069580e+00   8.2932360e-01
   9.9700000e-01   1.0978996e+00   8.2164347e-01
   9.9800000e-01   1.0883813e+00   8.1442062e-01
   9.9900000e-01   1.0792507e+00   8.0863438e-01
   1.0000000e+00   1.0700816e+00   8.0081763e-01
   1.0010000e+00   1.0611510e+00   7.9434200e-01
   1.0020000e+00   1.0518710e+00   7.8766643e-01
   1.0030000e+00   1.0433273e+00   7.8139565e-01
   1.0040000e+00   1.0342805e+00   7.7405707e-01
   1.0050000e+00   1.0259195e+00   7.6893469e-01
   1.0060000e+00   1.0167844e+00   7.6183371e-01
   1.0070000e+00   1.0100750e+00   7.5520347e-01
   1.0080000e+00   1.0024351e+00   7.5072574e-01
   1.0090000e+00   9.9442281e-01   7.4510319e-01
   1.0100000e+00   9.8584648e-01   7.3921887e-01
   1.0110000e+00   9.7931742e-01   7.3298556e-01
   1.0120000e+00   9.7305529e-01   7.2804270e-01
   1.0130000e+00   9.6688925e-01   7.2285044e-01
   1.0140000e+00   9.5974325e-01   7.1798442e-01
   1.0150000e+00   9.5335913e-01   7.1280593e-01
   1.0160000e+00   9.4483668e-01   7.0742029e-01
   1.0170000e+00   9.3885571e-01   7.0167700e-01
   1.0180000e+00   9.3300481e-01   6.9720741e-01
   1.0190000e+00   9.2683609e-01   6.9158805e-01
   1.0200000e+00   9.2025835e-01   6.8662400e-01
   1.0210000e+00   9.1443255e-01   6.8034899e-01
   1.0220000e+00   9.0939652e-01   6.7538858e-01
   1.0230000e+00   9.0336268e-01   6.7010817e-01
   1.0240000e+00   8.9761787e-01   6.6613175e-01
   1.0250000e+00   8.9199787e-01   6.6037740e-01
   1.0260000e+00   8.8725376e-01   6.5585035e-01
   1.0270000e+00   8.8094551e-01   6.5255128e-01
   1.0280000e+00   8.7661763e-01   6.4650728e-01
   1.0290000e+00   8.7203591e-01   6.4282525e-01
   1.0300000e+00   8.6811822e-01   6.3773981e-01
   1.0310000e+00   8.6215318e-01   6.3398146e-01
   1.0320000e+00   8.5897056e-01   6.2856413e-01
   1.0330000e+00   8.5341640e-01   6.2431231e-01
   1.0340000e+00   8.4986865e-01   6.1877751e-01
   1.0350000e+00   8.4734681e-01   6.1441082e-01
   1.0360000e+00   8.4322884e-01   6.0846588e-01
   1.0370000e+00   8.3890333e-01   6.0374176e-01
   1.0380000e+00   8.3556703e-01   5.9892222e-01
   1.0390000e+00   8.3081948e-01   5.9263876e-01
   1.0400000e+00   8.2721983e-01   5.8754038e-01
   1.0410000e+00   8.2239464e-01   5.8235254e-01
   1.0420000e+00   8.1922980e-01   5.7699708e-01
   1.0430000e+00   8.1411663e-01   5.7156708e-01
   1.0440000e+00   8.1184913e-01   5.6479676e-01
   1.0450000e+00   8.0714329e-01   5.6038790e-01
   1.0460000e+00   8.0366038e-01   5.5466633e-01
   1.0470000e+00   7.9865655e-01   5.4884741e-01
   1.0480000e+00   7.9484638e-01   5.4302641e-01
   1.0490000e+00   7.9178653e-01   5.3838306e-01
   1.0500000e+00   7.8855398e-01   5.3508912e-01
   1.0510000e+00   7.8523085e-01   5.3042125e-01
   1.0520000e+00   7.8244795e-01   5.2686144e-01
   1.0530000e+00   7.7937544e-01   5.2223158e-01
   1.0540000e+00   7.7715514e-01   5.1873528e-01
   1.0550000e+00   7.7451838e-01   5.1638322e-01
   1.0560000e+00   7.7355272e-01   5.1415269e-01
   1.0570000e+00   7.7059513e-01   5.1042902e-01
   1.0580000e+00   7.6899909e-01   5.0834999e-01
   1.0590000e+00   7.6794177e-01   5.0645900e-01
   1.0600000e+00   7.6697654e-01   5.0557130e-01
   1.0610000e+00   7.6683016e-01   5.0498401e-01
   1.0620000e+00   7.6641610e-01   5.0446135e-01
   1.0630000e+00   7.6645364e-01   5.0421542e-01
   1.0640000e+00   7.6509062e-01   5.0481086e-01
   1.0650000e+00   7.6666944e-01   5.0417959e-01
   1.0660000e+00   7.6580570e-01   5.0537000e-01
   1.0670000e+00   7.6508261e-01   5.0488946e-01
   1.0680000e+00   7.6730473e-01   5.0494181e-01
   1.0690000e+00   7.6684796e-01   5.0748282e-01
   1.0700000e+00   7.6815764e-01   5.0866562e-01
   1.0710000e+00   7.6826731e-01   5.1003226e-01
   1.0720000e+00   7.6862745e-01   5.1207649e-01
   1.0730000e+00   7.6938911e-01   5.1413805e-01
   1.0740000e+00   7.7022714e-01   5.1481871e-01
   1.0750000e+00   7.7138943e-01   5.1813328e-01
   1.0760000e+00   7.7406649e-01   5.1988251e-01
   1.0770000e+00   7.7451119e-01   5.2394449e-01
   1.0780000e+00   7.7647895e-01   5.2635376e-01
   1.0790000e+00   7.7876282e-01   5.2946018e-01
   1.0800000e+00   7.7866529e-01   5.3093208e-01
   1.0810000e+00   7.8166640e-01   5.3499856e-01
   1.0820000e+00   7.8477939e-01   5.3909443e-01
   1.0830000e+00   7.8692393e-01   5.4209638e-01
   1.0840000e+00   7.8951166e-01   5.4741658e-01
   1.0850000e+00   7.9236868e-01   5.5107699e-01
   1.0860000e+00   7.9693101e-01   5.5729410e-01
   1.0870000e+00   8.0063416e-01   5.6190524e-01
   1.0880000e+00   8.0444696e-01   5.6713450e-01
   1.0890000e+00   8.0865653e-01   5.7283044e-01
   1.0900000e+00   8.1334582e-01   5.7896529e-01
   1.0910000e+00   8.1712968e-01   5.8558928e-01
   1.0920000e+00   8.2378411e-01   5.9400575e-01
   1.0930000e+00   8.2932280e-01   6.0131436e-01
   1.0940000e+00   8.3387337e-01   6.0893214e-01
   1.0950000e+00   8.4093775e-01   6.1704972e-01
   1.0960000e+00   8.4827014e-01   6.2587928e-01
   1.0970000e+00   8.5667252e-01   6.3435270e-01
   1.0980000e+00   8.6328535e-01   6.4383674e-01
   1.0990000e+00   8.7193648e-01   6.5317633e-01
   1.1000000e+00   8.8103935e-01   6.6298134e-01
   1.1010000e+00   8.8930946e-01   6.7348211e-01
   1.1020000e+00   8.9765520e-01   6.8341778e-01
   1.1030000e+00   9.0826503e-01   6.9455922e-01
   1.1040000e+00   9.1703623e-01   7.0559247e-01
   1.1050000e+00   9.2770040e-01   7.1683873e-01
   1.1060000e+00   9.3880030e-01   7.2780138e-01
   1.1070000e+00   9.4812979e-01   7.3987209e-01
   1.1080000e+00   9.6022783e-01   7.5173507e-01
   1.1090000e+00   9.7040277e-01   7.6385633e-01
   1.1100000e+00   9.8248679e-01   7.7647384e-01
   1.1110000e+00   9.9260421e-01   7.8784915e-01
   1.1120000e+00   1.0055365e+00   8.0021105e-01
   1.1130000e+00   1.0165915e+00   8.1300031e-01
   1.1140000e+00   1.0293950e+00   8.2708322e-01
   1.1150000e+00   1.0419176e+00   8.3806081e-01
   1.1160000e+00   1.0542990e+00   8.5173466e-01
   1.1170000e+00   1.0659717e+00   8.6456817e-01
   1.1180000e+00   1.0786988e+00   8.7665614e-01
   1.1190000e+00   1.0923537e+00   8.8903166e-01
   1.1200000e+00   1.1052868e+00   9.0176981e-01
   1.1210000e+00   1.1178947e+00   9.1487476e-01
   1.1220000e+00   1.1305865e+00   9.2694594e-01
   1.1230000e+00   1.1439747e+00   9.3964849e-01
   1.1240000e+00   1.1561885e+00   9.5240819e-01
   1.1250000e+00   1.1704083e+00   9.6455074e-01
   1.1260000e+00   1.1820744e+00   9.7685890e-01
   1.1270000e+00   1.1959645e+00   9.8954500e-01
   1.1280000e+00   1.2085076e+00   1.0026937e+00
   1.1290000e+00   1.2219293e+00   1.0135280e+00
   1.1300000e+00   1.2352564e+00   1.0272384e+00
   1.1310000e+00   1.2478328e+00   1.0387719e+00
   1.1320000e+00   1.2611172e+00   1.0520161e+00
   1.1330000e+00   1.2744665e+00   1.0642024e+00
   1.1340000e+00   1.2884580e+00   1.0768384e+00
   1.1350000e+00   1.3025994e+00   1.0909619e+00
   1.1360000e+00   1.3161164e+00   1.1029253e+00
   1.1370000e+00   1.3299868e+00   1.1164118e+00
   1.1380000e+00   1.3451948e+00   1.1302441e+00
   1.1390000e+00   1.3597406e+00   1.1430937e+00
   1.1400000e+00   1.3733412e+00   1.1562499e+00
   1.1410000e+00   1.3882200e+00   1.1696468e+00
   1.1420000e+00   1.4024961e+00   1.1833585e+00
   1.1430000e+00   1.4182898e+00   1.1985629e+00
   1.1440000e+00   1.4330009e+00   1.2114339e+00
   1.1450000e+00   1.4482315e+00   1.2246134e+00
   1.1460000e+00   1.4635901e+00   1.2380907e+00
   1.1470000e+00   1.4779042e+00   1.2530036e+00
   1.1480000e+00   1.4927398e+00   1.2656274e+00
   1.1490000e+00   1.5076130e+00   1.2797666e+00
   1.1500000e+00   1.5216302e+00   1.2928879e+00
   1.1510000e+00   1.5384833e+00   1.3074992e+00
   1.1520000e+00   1.5531069e+00   1.3198651e+00
   1.1530000e+00   1.5677375e+00   1.3323337e+00
   1.1540000e+00   1.5828823e+00   1.3462853e+00
   1.1550000e+00   1.5969555e+00   1.3580034e+00
   1.1560000e+00   1.6126549e+00   1.3712717e+00
   1.1570000e+00   1.6272309e+00   1.3834227e+00
   1.1580000e+00   1.6409239e+00   1.3958080e+00
   1.1590000e+00   1.6548782e+00   1.4072094e+00
   1.1600000e+00   1.6691247e+00   1.4200291e+00
   1.1610000e+00   1.6821323e+00   1.4318433e+00
   1.1620000e+00   1.6968558e+00   1.4439485e+00
   1.1630000e+00   1.7092865e+00   1.4562166e+00
   1.1640000e+00   1.7244603e+00   1.4673081e+00
   1.1650000e+00   1.7374226e+00   1.4786858e+00
   1.1660000e+00   1.7505936e+00   1.4915798e+00
   1.1670000e+00   1.7640514e+00   1.5033645e+00
   1.1680000e+00   1.7776413e+00   1.5127508e+00
   1.1690000e+00   1.7901868e+00   1.5250813e+00
   1.1700000e+00   1.8054259e+00   1.5374520e+00
   1.1710000e+00   1.8182222e+00   1.5496435e+00
   1.1720000e+00   1.8314551e+00   1.5609973e+00
   1.1730000e+00   1.8447968e+00   1.5736106e+00
   1.1740000e+00   1.8579371e+00   1.5853281e+00
   1.1750000e+00   1.8717960e+00   1.5983384e+00
   1.1760000e+00   1.8854545e+00   1.6102029e+00
   1.1770000e+00   1.8993449e+00   1.6221441e+00
   1.1780000e+00   1.9132008e+00   1.6341378e+00
   1.1790000e+00   1.9274569e+00   1.6463335e+00
   1.1800000e+00   1.9404748e+00   1.6575517e+00
   1.1810000e+00   1.9551264e+00   1.6711792e+00
   1.1820000e+00   1.9692646e+00   1.6823543e+00
   1.1830000e+00   1.9813764e+00   1.6939193e+00
   1.1840000e+00   1.9951240e+00   1.7055057e+00
   1.1850000e+00   2.0085879e+00   1.7184283e+00
   1.1860000e+00   2.0226366e+00   1.7302812e+00
   1.1870000e+00   2.0355895e+00   1.7409845e+00
   1.1880000e+00   2.0485804e+00   1.7530260e+00
   1.1890000e+00   2.0616335e+00   1.7629348e+00
   1.1900000e+00   2.0749115e+00   1.7738730e+00
   1.1910000e+00   2.0882756e+00   1.7840127e+00
   1.1920000e+00   2.1008115e+00   1.7940686e+00
   1.1930000e+00   2.1130439e+00   1.8044926e+00
   1.1940000e+00   2.1258160e+00   1.8147734e+00
   1.1950000e+00   2.1373137e+00   1.8240791e+00
   1.1960000e+00   2.1479428e+00   1.8349417e+00
   1.1970000e+00   2.1597257e+00   1.8444846e+00
   1.1980000e+00   2.1720782e+00   1.8526916e+00
   1.1990000e+00   2.1841097e+00   1.8627417e+00
   1.2000000e+00   2.1952747e+00   1.8726478e+00
   1.2010000e+00   2.2065548e+00   1.8804233e+00
   1.2020000e+00   2.2179460e+00   1.8905400e+00
   1.2030000e+00   2.2284979e+00   1.8992503e+00
   1.2040000e+00   2.2386853e+00   1.9081264e+00
   1.2050000e+00   2.2500613e+00   1.9173574e+00
   1.2060000e+00   2.2605426e+00   1.9263807e+00
   1.2070000e+00   2.2725279e+00   1.9354965e+00
   1.2080000e+00   2.2832073e+00   1.9446780e+00
   1.2090000e+00   2.2935786e+00   1.9535822e+00
   1.2100000e+00   2.3029046e+00   1.9624327e+00
   1.2110000e+00   2.3144473e+00   1.9714226e+00
   1.2120000e+00   2.3236045e+00   1.9804584e+00
   1.2130000e+00   2.3356163e+00   1.9880617e+00
   1.2140000e+00   2.3459147e+00   1.9968042e+00
   1.2150000e+00   2.3566650e+00   2.0055365e+00
   1.2160000e+00   2.3655997e+00   2.0143189e+00
   1.2170000e+00   2.3769845e+00   2.0234724e+00
   1.2180000e+00   2.3865329e+00   2.0323971e+00
   1.2190000e+00   2.3965649e+00   2.0398514e+00
   1.2200000e+00   2.4057784e+00   2.0474202e+00
   1.2210000e+00   2.4163424e+00   2.0563659e+00
   1.2220000e+00   2.4251342e+00   2.0640095e+00
   1.2230000e+00   2.4344013e+00   2.0706143e+00
   1.2240000e+00   2.4437420e+00   2.0782606e+00
   1.2250000e+00   2.4531779e+00   2.0849569e+00
   1.2260000e+00   2.4620395e+00   2.0930983e+00
   1.2270000e+00   2.4700461e+00   2.0998181e+00
   1.2280000e+00   2.4781359e+00   2.1059456e+00
   1.2290000e+00   2.4872262e+00   2.1117595e+00
   1.2300000e+00   2.4953205e+00   2.1189959e+00
   1.2310000e+00   2.5025246e+00   2.1248224e+00
   1.2320000e+00   2.5112842e+00   2.1315872e+00
   1.2330000e+00   2.5184963e+00   2.1364356e+00
   1.2340000e+00   2.5248803e+00   2.1428129e+00
   1.2350000e+00   2.5317967e+00   2.1481168e+00
   1.2360000e+00   2.5396951e+00   2.1530999e+00
   1.2370000e+00   2.5461217e+00   2.1580657e+00
   1.2380000e+00   2.5532346e+00   2.1634685e+00
   1.2390000e+00   2.5596892e+00   2.1684552e+00
   1.2400000e+00   2.5661579e+00   2.1728776e+00
   1.2410000e+00   2.5732716e+00   2.1792390e+00
   1.2420000e+00   2.5797979e+00   2.1836815e+00
   1.2430000e+00   2.5854410e+00   2.1875199e+00
   1.2440000e+00   2.5914160e+00   2.1928881e+00
   1.2450000e+00   2.5973775e+00   2.1972187e+00
   1.2460000e+00   2.6039179e+00   2.2019294e+00
   1.2470000e+00   2.6107594e+00   2.2067408e+00
   1.2480000e+00   2.6160255e+00   2.2108668e+00
   1.2490000e+00   2.6218989e+00   2.2164422e+00
   1.2500000e+00   2.6280880e+00   2.2210407e+00
   1.2510000e+00   2.6327115e+00   2.2241436e+00
   1.2520000e+00   2.6388579e+00   2.2282016e+00
   1.2530000e+00   2.6448698e+00   2.2321627e+00
   1.2540000e+00   2.6494647e+00   2.2376116e+00
   1.2550000e+00   2.6547974e+00   2.2414798e+00
   1.2560000e+00   2.6593234e+00   2.2443925e+00
   1.2570000e+00   2.6647519e+00   2.2473125e+00
   1.2580000e+00   2.6691126e+00   2.2506001e+00
   1.2590000e+00   2.6735082e+00   2.2525132e+00
   1.2600000e+00   2.6769854e+00   2.2543128e+00
   1.2610000e+00   2.6812902e+00   2.2565818e+00
   1.2620000e+00   2.6838116e+00   2.2588081e+00
   1.2630000e+00   2.6871666e+00   2.2586207e+00
   1.2640000e+00   2.6904214e+00   2.2607127e+00
   1.2650000e+00   2.6928075e+00   2.2623923e+00
   1.2660000e+00   2.6957469e+00   2.2620445e+00
   1.2670000e+00   2.6972160e+00   2.2630839e+00
   1.2680000e+00   2.6993686e+00   2.2625874e+00
   1.2690000e+00   2.7007691e+00   2.2635601e+00
   1.2700000e+00   2.7028785e+00   2.2638430e+00
   1.2710000e+00   2.7041680e+00   2.2640860e+00
   1.2720000e+00   2.7059803e+00   2.2642985e+00
   1.2730000e+00   2.7072167e+00   2.2649110e+00
   1.2740000e+00   2.7083822e+00   2.2642620e+00
   1.2750000e+00   2.7094563e+00   2.2651723e+00
   1.2760000e+00   2.7090401e+00   2.2652778e+00
   1.2770000e+00   2.7115511e+00   2.2652910e+00
   1.2780000e+00   2.7125075e+00   2.2657807e+00
   1.2790000e+00   2.7126456e+00   2.2664645e+00
   1.2800000e+00   2.7142387e+00   2.2661796e+00
   1.2810000e+00   2.7149566e+00   2.2666637e+00
   1.2820000e+00   2.7149769e+00   2.2685376e+00
   1.2830000e+00   2.7162894e+00   2.2673781e+00
   1.2840000e+00   2.7168405e+00   2.2675420e+00
   1.2850000e+00   2.7165778e+00   2.2676579e+00
   1.2860000e+00   2.7177058e+00   2.2662217e+00
   1.2870000e+00   2.7171523e+00   2.2651748e+00
   1.2880000e+00   2.7187675e+00   2.2649905e+00
   1.2890000e+00   2.7180601e+00   2.2629033e+00
   1.2900000e+00   2.7180873e+00   2.2610338e+00
   1.2910000e+00   2.7179153e+00   2.2602056e+00
   1.2920000e+00   2.7168280e+00   2.2571818e+00
   1.2930000e+00   2.7158036e+00   2.2555903e+00
   1.2940000e+00   2.7151101e+00   2.2534908e+00
   1.2950000e+00   2.7138035e+00   2.2493515e+00
   1.2960000e+00   2.7115480e+00   2.2470619e+00
   1.2970000e+00   2.7106982e+00   2.2441453e+00
   1.2980000e+00   2.7082498e+00   2.2416950e+00
   1.2990000e+00   2.7063030e+00   2.2384923e+00
   1.3000000e+00   2.7043023e+00   2.2351642e+00
   1.3010000e+00   2.7015382e+00   2.2317416e+00
   1.3020000e+00   2.6993369e+00   2.2272796e+00
   1.3030000e+00   2.6969941e+00   2.2236757e+00
   1.3040000e+00   2.6945381e+00   2.2198558e+00
   1.3050000e+00   2.6927138e+00   2.2167371e+00
   1.3060000e+00   2.6885994e+00   2.2127059e+00
   1.3070000e+00   2.6864913e+00   2.2099213e+00
   1.3080000e+00   2.6821783e+00   2.2057864e+00
   1.3090000e+00   2.6805583e+00   2.2014380e+00
   1.3100000e+00   2.6774741e+00   2.1984707e+00
   1.3110000e+00   2.6733315e+00   2.1938009e+00
   1.3120000e+00   2.6721039e+00   2.1897238e+00
   1.3130000e+00   2.6684418e+00   2.1855965e+00
   1.3140000e+00   2.6645959e+00   2.1813074e+00
   1.3150000e+00   2.6621711e+00   2.1777105e+00
   1.3160000e+00   2.6566631e+00   2.1737814e+00
   1.3170000e+00   2.6538456e+00   2.1698646e+00
   1.3180000e+00   2.6509572e+00   2.1642898e+00
   1.3190000e+00   2.6463482e+00   2.1598310e+00
   1.3200000e+00   2.6423519e+00   2.1554664e+00
   1.3210000e+00   2.6375008e+00   2.1509660e+00
   1.3220000e+00   2.6338226e+00   2.1453949e+00
   1.3230000e+00   2.6302067e+00   2.1411189e+00
   1.3240000e+00   2.6262578e+00   2.1353155e+00
   1.3250000e+00   2.6200534e+00   2.1313944e+00
   1.3260000e+00   2.6157924e+00   2.1252425e+00
   1.3270000e+00   2.6115371e+00   2.1195397e+00
   1.3280000e+00   2.6061852e+00   2.1144828e+00
   1.3290000e+00   2.6007759e+00   2.1091253e+00
   1.3300000e+00   2.5958624e+00   2.1022859e+00
   1.3310000e+00   2.5909759e+00   2.0965728e+00
   1.3320000e+00   2.5857397e+00   2.0915027e+00
   1.3330000e+00   2.5796419e+00   2.0855340e+00
   1.3340000e+00   2.5749444e+00   2.0794109e+00
   1.3350000e+00   2.5692877e+00   2.0731149e+00
   1.3360000e+00   2.5634370e+00   2.0673766e+00
   1.3370000e+00   2.5566176e+00   2.0614169e+00
   1.3380000e+00   2.5527425e+00   2.0553476e+00
   1.3390000e+00   2.5470167e+00   2.0484231e+00
   1.3400000e+00   2.5414134e+00   2.0419983e+00
   1.3410000e+00   2.5339157e+00   2.0360635e+00
   1.3420000e+00   2.5285838e+00   2.0284759e+00
   1.3430000e+00   2.5228077e+00   2.0216098e+00
   1.3440000e+00   2.5171603e+00   2.0151816e+00
   1.3450000e+00   2.5118967e+00   2.0092759e+00
   1.3460000e+00   2.5071033e+00   2.0024588e+00
   1.3470000e+00   2.4992502e+00   1.9962129e+00
   1.3480000e+00   2.4940853e+00   1.9897807e+00
   1.3490000e+00   2.4887553e+00   1.9830969e+00
   1.3500000e+00   2.4833100e+00   1.9763012e+00
   1.3510000e+00   2.4752509e+00   1.9707543e+00
   1.3520000e+00   2.4693801e+00   1.9642617e+00
   1.3530000e+00   2.4638898e+00   1.9568248e+00
   1.3540000e+00   2.4567161e+00   1.9485029e+00
   1.3550000e+00   2.4508958e+00   1.9429151e+00
   1.3560000e+00   2.4442102e+00   1.9349066e+00
   1.3570000e+00   2.4369992e+00   1.9288831e+00
   1.3580000e+00   2.4306541e+00   1.9204892e+00
   1.3590000e+00   2.4238285e+00   1.9147771e+00
   1.3600000e+00   2.4170120e+00   1.9066558e+00
   1.3610000e+00   2.4114012e+00   1.8998528e+00
   1.3620000e+00   2.4042198e+00   1.8928225e+00
   1.3630000e+00   2.3972261e+00   1.8855885e+00
   1.3640000e+00   2.3889968e+00   1.8788338e+00
   1.3650000e+00   2.3815678e+00   1.8711445e+00
   1.3660000e+00   2.3750434e+00   1.8640557e+00
   1.3670000e+00   2.3672613e+00   1.8567368e+00
   1.3680000e+00   2.3608102e+00   1.8491670e+00
   1.3690000e+00   2.3535535e+00   1.8421265e+00
   1.3700000e+00   2.3465546e+00   1.8348312e+00
   1.3710000e+00   2.3395435e+00   1.8266437e+00
   1.3720000e+00   2.3312784e+00   1.8204564e+00
   1.3730000e+00   2.3232629e+00   1.8132824e+00
   1.3740000e+00   2.3169605e+00   1.8051726e+00
   1.3750000e+00   2.3080461e+00   1.7975893e+00
   1.3760000e+00   2.3013433e+00   1.7905204e+00
   1.3770000e+00   2.2930478e+00   1.7832256e+00
   1.3780000e+00   2.2865155e+00   1.7757312e+00
   1.3790000e+00   2.2791887e+00   1.7679908e+00
   1.3800000e+00   2.2716780e+00   1.7600995e+00
   1.3810000e+00   2.2634197e+00   1.7534571e+00
   1.3820000e+00   2.2555305e+00   1.7457467e+00
   1.3830000e+00   2.2473256e+00   1.7371881e+00
   1.3840000e+00   2.2394740e+00   1.7305535e+00
   1.3850000e+00   2.2313813e+00   1.7215071e+00
   1.3860000e+00   2.2239849e+00   1.7144980e+00
   1.3870000e+00   2.2155288e+00   1.7079178e+00
   1.3880000e+00   2.2081958e+00   1.7003967e+00
   1.3890000e+00   2.2002891e+00   1.6927020e+00
   1.3900000e+00   2.1925194e+00   1.6847410e+00
   1.3910000e+00   2.1850554e+00   1.6772014e+00
   1.3920000e+00   2.1778699e+00   1.6694598e+00
   1.3930000e+00   2.1700414e+00   1.6622166e+00
   1.3940000e+00   2.1629335e+00   1.6533467e+00
   1.3950000e+00   2.1550941e+00   1.6470433e+00
   1.3960000e+00   2.1476133e+00   1.6384146e+00
   1.3970000e+00   2.1407607e+00   1.6317949e+00
   1.3980000e+00   2.1327971e+00   1.6232788e+00
   1.3990000e+00   2.1259754e+00   1.6160847e+00
   1.4000000e+00   2.1181024e+00   1.6093798e+00
   1.4010000e+00   2.1113385e+00   1.6001916e+00
   1.4020000e+00   2.1029654e+00   1.5922587e+00
   1.4030000e+00   2.0957507e+00   1.5848628e+00
   1.4040000e+00   2.0893903e+00   1.5771222e+00
   1.4050000e+00   2.0822193e+00   1.5685972e+00
   1.4060000e+00   2.0748047e+00   1.5603492e+00
   1.4070000e+00   2.0672239e+00   1.5541557e+00
   1.4080000e+00   2.0593676e+00   1.5454657e+00
   1.4090000e+00   2.0523124e+00   1.5365688e+00
   1.4100000e+00   2.0454306e+00   1.5296727e+00
   1.4110000e+00   2.0369105e+00   1.5224580e+00
   1.4120000e+00   2.0305303e+00   1.5135001e+00
   1.4130000e+00   2.0220420e+00   1.5052218e+00
   1.4140000e+00   2.0156744e+00   1.4995365e+00
   1.4150000e+00   2.0076028e+00   1.4920361e+00
   1.4160000e+00   2.0008294e+00   1.4830832e+00
   1.4170000e+00   1.9941774e+00   1.4766924e+00
   1.4180000e+00   1.9869056e+00   1.4700235e+00
   1.4190000e+00   1.9793491e+00   1.4610345e+00
   1.4200000e+00   1.9716305e+00   1.4539429e+00
   1.4210000e+00   1.9650548e+00   1.4465728e+00
   1.4220000e+00   1.9572456e+00   1.4399940e+00
   1.4230000e+00   1.9502698e+00   1.4321943e+00
   1.4240000e+00   1.9419575e+00   1.4257299e+00
   1.4250000e+00   1.9359062e+00   1.4181653e+00
   1.4260000e+00   1.9286550e+00   1.4112580e+00
   1.4270000e+00   1.9220383e+00   1.4046252e+00
   1.4280000e+00   1.9153105e+00   1.3973260e+00
   1.4290000e+00   1.9087006e+00   1.3908561e+00
   1.4300000e+00   1.9015374e+00   1.3836277e+00
   1.4310000e+00   1.8944854e+00   1.3762091e+00
   1.4320000e+00   1.8871845e+00   1.3690699e+00
   1.4330000e+00   1.8792645e+00   1.3616191e+00
   1.4340000e+00   1.8715528e+00   1.3556967e+00
   1.4350000e+00   1.8646161e+00   1.3478895e+00
   1.4360000e+00   1.8582543e+00   1.3403098e+00
   1.4370000e+00   1.8498246e+00   1.3341523e+00
   1.4380000e+00   1.8440466e+00   1.3277487e+00
   1.4390000e+00   1.8369432e+00   1.3195342e+00
   1.4400000e+00   1.8292062e+00   1.3126472e+00
   1.4410000e+00   1.8226876e+00   1.3071660e+00
   1.4420000e+00   1.8148655e+00   1.3008869e+00
   1.4430000e+00   1.8082785e+00   1.2933606e+00
   1.4440000e+00   1.8010762e+00   1.2883040e+00
   1.4450000e+00   1.7954358e+00   1.2818801e+00
   1.4460000e+00   1.7880811e+00   1.2757551e+00
   1.4470000e+00   1.7815782e+00   1.2699373e+00
   1.4480000e+00   1.7738196e+00   1.2633971e+00
   1.4490000e+00   1.7682525e+00   1.2570692e+00
   1.4500000e+00   1.7617313e+00   1.2505301e+00
   1.4510000e+00   1.7571304e+00   1.2454525e+00
   1.4520000e+00   1.7498486e+00   1.2396075e+00
   1.4530000e+00   1.7447404e+00   1.2340762e+00
   1.4540000e+00   1.7384144e+00   1.2271148e+00
   1.4550000e+00   1.7328437e+00   1.2216371e+00
   1.4560000e+00   1.7280724e+00   1.2158554e+00
   1.4570000e+00   1.7223958e+00   1.2098655e+00
   1.4580000e+00   1.7161078e+00   1.2036372e+00
   1.4590000e+00   1.7110310e+00   1.1971550e+00
   1.4600000e+00   1.7046623e+00   1.1921485e+00
   1.4610000e+00   1.6991255e+00   1.1862034e+00
   1.4620000e+00   1.6922392e+00   1.1789926e+00
   1.4630000e+00   1.6876194e+00   1.1737147e+00
   1.4640000e+00   1.6817137e+00   1.1670389e+00
   1.4650000e+00   1.6769502e+00   1.1617897e+00
   1.4660000e+00   1.6705591e+00   1.1558330e+00
   1.4670000e+00   1.6652881e+00   1.1505787e+00
   1.4680000e+00   1.6598778e+00   1.1446659e+00
   1.4690000e+00   1.6541457e+00   1.1388727e+00
   1.4700000e+00   1.6485433e+00   1.1345971e+00
   1.4710000e+00   1.6426630e+00   1.1283610e+00
   1.4720000e+00   1.6373610e+00   1.1236782e+00
   1.4730000e+00   1.6313257e+00   1.1187103e+00
   1.4740000e+00   1.6272768e+00   1.1135002e+00
   1.4750000e+00   1.6218411e+00   1.1085016e+00
   1.4760000e+00   1.6173209e+00   1.1033087e+00
   1.4770000e+00   1.6125271e+00   1.0990730e+00
   1.4780000e+00   1.6066893e+00   1.0950705e+00
   1.4790000e+00   1.6014125e+00   1.0891606e+00
   1.4800000e+00   1.5973384e+00   1.0847299e+00
   1.4810000e+00   1.5930461e+00   1.0804417e+00
   1.4820000e+00   1.5870804e+00   1.0755574e+00
   1.4830000e+00   1.5823208e+00   1.0704412e+00
   1.4840000e+00   1.5787290e+00   1.0676147e+00
   1.4850000e+00   1.5748218e+00   1.0620386e+00
   1.4860000e+00   1.5693458e+00   1.0569802e+00
   1.4870000e+00   1.5650403e+00   1.0530360e+00
   1.4880000e+00   1.5593886e+00   1.0475476e+00
   1.4890000e+00   1.5549817e+00   1.0435806e+00
   1.4900000e+00   1.5496480e+00   1.0376326e+00
   1.4910000e+00   1.5447172e+00   1.0335615e+00
   1.4920000e+00   1.5397904e+00   1.0292006e+00
   1.4930000e+00   1.5354882e+00   1.0229095e+00
   1.4940000e+00   1.5286751e+00   1.0185350e+00
   1.4950000e+00   1.5241217e+00   1.0152370e+00
   1.4960000e+00   1.5182995e+00   1.0106644e+00
   1.4970000e+00   1.5147586e+00   1.0055955e+00
   1.4980000e+00   1.5094870e+00   1.0023058e+00
   1.4990000e+00   1.5032288e+00   9.9880955e-01
   1.5000000e+00   1.4991902e+00   9.9466132e-01
   1.5010000e+00   1.4932077e+00   9.9067910e-01
   1.5020000e+00   1.4887263e+00   9.8648275e-01
   1.5030000e+00   1.4839814e+00   9.8384035e-01
   1.5040000e+00   1.4790117e+00   9.8088851e-01
   1.5050000e+00   1.4749044e+00   9.7636375e-01
   1.5060000e+00   1.4708906e+00   9.7296403e-01
   1.5070000e+00   1.4666997e+00   9.7116199e-01
   1.5080000e+00   1.4618744e+00   9.6761190e-01
   1.5090000e+00   1.4571482e+00   9.6359204e-01
   1.5100000e+00   1.4536979e+00   9.6143347e-01
   1.5110000e+00   1.4485208e+00   9.5896003e-01
   1.5120000e+00   1.4441907e+00   9.5633767e-01
   1.5130000e+00   1.4400352e+00   9.5170379e-01
   1.5140000e+00   1.4367165e+00   9.4922868e-01
   1.5150000e+00   1.4308604e+00   9.4595858e-01
   1.5160000e+00   1.4271079e+00   9.4269709e-01
   1.5170000e+00   1.4231078e+00   9.3924001e-01
   1.5180000e+00   1.4203276e+00   9.3731780e-01
   1.5190000e+00   1.4150137e+00   9.3365604e-01
   1.5200000e+00   1.4103751e+00   9.2950124e-01
   1.5210000e+00   1.4056631e+00   9.2567991e-01
   1.5220000e+00   1.4022155e+00   9.2309586e-01
   1.5230000e+00   1.3972123e+00   9.1888164e-01
   1.5240000e+00   1.3929186e+00   9.1613173e-01
   1.5250000e+00   1.3889129e+00   9.1283514e-01
   1.5260000e+00   1.3832919e+00   9.0974686e-01
   1.5270000e+00   1.3799128e+00   9.0657233e-01
   1.5280000e+00   1.3751821e+00   9.0289425e-01
   1.5290000e+00   1.3714579e+00   8.9962228e-01
   1.5300000e+00   1.3675241e+00   8.9550917e-01
   1.5310000e+00   1.3634561e+00   8.9326909e-01
   1.5320000e+00   1.3589519e+00   8.9077528e-01
   1.5330000e+00   1.3543609e+00   8.8803295e-01
   1.5340000e+00   1.3507429e+00   8.8514871e-01
   1.5350000e+00   1.3470856e+00   8.8189144e-01
   1.5360000e+00   1.3444118e+00   8.7835922e-01
   1.5370000e+00   1.3389499e+00   8.7678645e-01
   1.5380000e+00   1.3358378e+00   8.7475450e-01
   1.5390000e+00   1.3338763e+00   8.7247670e-01
   1.5400000e+00   1.3302824e+00   8.7008340e-01
   1.5410000e+00   1.3279301e+00   8.6743212e-01
   1.5420000e+00   1.3238789e+00   8.6478160e-01
   1.5430000e+00   1.3210970e+00   8.6196493e-01
   1.5440000e+00   1.3181028e+00   8.6059876e-01
   1.5450000e+00   1.3159340e+00   8.5733973e-01
   1.5460000e+00   1.3126198e+00   8.5569006e-01
   1.5470000e+00   1.3103480e+00   8.5390361e-01
   1.5480000e+00   1.3075431e+00   8.5197764e-01
   1.5490000e+00   1.3061218e+00   8.4982207e-01
   1.5500000e+00   1.3029348e+00   8.4746740e-01
   1.5510000e+00   1.3010025e+00   8.4486324e-01
   1.5520000e+00   1.2989455e+00   8.4250521e-01
   1.5530000e+00   1.2966683e+00   8.3953218e-01
   1.5540000e+00   1.2941396e+00   8.3667672e-01
   1.5550000e+00   1.2914517e+00   8.3339999e-01
   1.5560000e+00   1.2885439e+00   8.3197992e-01
   1.5570000e+00   1.2879988e+00   8.2848953e-01
   1.5580000e+00   1.2847469e+00   8.2657445e-01
   1.5590000e+00   1.2812489e+00   8.2284260e-01
   1.5600000e+00   1.2801077e+00   8.2076633e-01
   1.5610000e+00   1.2761837e+00   8.1840618e-01
   1.5620000e+00   1.2746915e+00   8.1589176e-01
   1.5630000e+00   1.2717739e+00   8.1331083e-01
   1.5640000e+00   1.2698682e+00   8.1041904e-01
   1.5650000e+00   1.2677166e+00   8.0922138e-01
   1.5660000e+00   1.2653876e+00   8.0589499e-01
   1.5670000e+00   1.2628106e+00   8.0426027e-01
   1.5680000e+00   1.2600682e+00   8.0242910e-01
   1.5690000e+00   1.2585666e+00   8.0053772e-01
   1.5700000e+00   1.2565673e+00   7.9833092e-01
   1.5710000e+00   1.2546084e+00   7.9606185e-01
   1.5720000e+00   1.2536103e+00   7.9368125e-01
   1.5730000e+00   1.2512331e+00   7.9284922e-01
   1.5740000e+00   1.2498187e+00   7.9184899e-01
   1.5750000e+00   1.2482861e+00   7.8884465e-01
   1.5760000e+00   1.2478283e+00   7.8757828e-01
   1.5770000e+00   1.2458843e+00   7.8589759e-01
   1.5780000e+00   1.2450725e+00   7.8420091e-01
   1.5790000e+00   1.2440773e+00   7.8230448e-01
   1.5800000e+00   1.2440880e+00   7.8225558e-01
   1.5810000e+00   1.2426759e+00   7.7988732e-01
   1.5820000e+00   1.2411183e+00   7.7947273e-01
   1.5830000e+00   1.2419378e+00   7.7672188e-01
   1.5840000e+00   1.2400482e+00   7.7598907e-01
   1.5850000e+00   1.2392574e+00   7.7496307e-01
   1.5860000e+00   1.2381273e+00   7.7356324e-01
   1.5870000e+00   1.2370446e+00   7.7222772e-01
   1.5880000e+00   1.2356683e+00   7.7059363e-01
   1.5890000e+00   1.2353495e+00   7.7062593e-01
   1.5900000e+00   1.2336407e+00   7.6906017e-01
   1.5910000e+00   1.2317325e+00   7.6872889e-01
   1.5920000e+00   1.2322053e+00   7.6849576e-01
   1.5930000e+00   1.2311525e+00   7.6784987e-01
   1.5940000e+00   1.2287059e+00   7.6724619e-01
   1.5950000e+00   1.2285596e+00   7.6612605e-01
   1.5960000e+00   1.2282559e+00   7.6516388e-01
   1.5970000e+00   1.2252745e+00   7.6583209e-01
   1.5980000e+00   1.2245552e+00   7.6414500e-01
   1.5990000e+00   1.2237151e+00   7.6438088e-01
   1.6000000e+00   1.2240597e+00   7.6449286e-01
   1.6010000e+00   1.2228085e+00   7.6437647e-01
   1.6020000e+00   1.2213974e+00   7.6405877e-01
   1.6030000e+00   1.2210449e+00   7.6350849e-01
   1.6040000e+00   1.2192644e+00   7.6279458e-01
   1.6050000e+00   1.2186252e+00   7.6193729e-01
   1.6060000e+00   1.2178608e+00   7.6143354e-01
   1.6070000e+00   1.2168096e+00   7.6015730e-01
   1.6080000e+00   1.2156373e+00   7.6098418e-01
   1.6090000e+00   1.2142586e+00   7.5945835e-01
   1.6100000e+00   1.2126791e+00   7.5982020e-01
   1.6110000e+00   1.2110138e+00   7.5788894e-01
   1.6120000e+00   1.2103327e+00   7.5801295e-01
   1.6130000e+00   1.2082600e+00   7.5623755e-01
   1.6140000e+00   1.2059972e+00   7.5594396e-01
   1.6150000e+00   1.2061114e+00   7.5384382e-01
   1.6160000e+00   1.2034753e+00   7.5330580e-01
   1.6170000e+00   1.2019645e+00   7.5306620e-01
   1.6180000e+00   1.2015603e+00   7.5050308e-01
   1.6190000e+00   1.1984451e+00   7.4941512e-01
   1.6200000e+00   1.1977218e+00   7.4875127e-01
   1.6210000e+00   1.1954949e+00   7.4731845e-01
   1.6220000e+00   1.1944582e+00   7.4632923e-01
   1.6230000e+00   1.1918847e+00   7.4517249e-01
   1.6240000e+00   1.1904966e+00   7.4496564e-01
   1.6250000e+00   1.1888709e+00   7.4349756e-01
   1.6260000e+00   1.1871716e+00   7.4188120e-01
   1.6270000e+00   1.1852368e+00   7.4176655e-01
   1.6280000e+00   1.1831483e+00   7.3983352e-01
   1.6290000e+00   1.1834590e+00   7.3938569e-01
   1.6300000e+00   1.1810648e+00   7.3886956e-01
   1.6310000e+00   1.1798009e+00   7.3883436e-01
   1.6320000e+00   1.1783379e+00   7.3794982e-01
   1.6330000e+00   1.1780054e+00   7.3765830e-01
   1.6340000e+00   1.1763453e+00   7.3654100e-01
   1.6350000e+00   1.1756857e+00   7.3597774e-01
   1.6360000e+00   1.1748805e+00   7.3689427e-01
   1.6370000e+00   1.1739667e+00   7.3610899e-01
   1.6380000e+00   1.1729103e+00   7.3678350e-01
   1.6390000e+00   1.1730201e+00   7.3736105e-01
   1.6400000e+00   1.1728770e+00   7.3623119e-01
   1.6410000e+00   1.1727135e+00   7.3654093e-01
   1.6420000e+00   1.1736032e+00   7.3755497e-01
   1.6430000e+00   1.1718091e+00   7.3846670e-01
   1.6440000e+00   1.1724189e+00   7.3842910e-01
   1.6450000e+00   1.1717267e+00   7.3922651e-01
   1.6460000e+00   1.1721092e+00   7.3984849e-01
   1.6470000e+00   1.1722849e+00   7.4032075e-01
   1.6480000e+00   1.1736916e+00   7.4076987e-01
   1.6490000e+00   1.1736441e+00   7.4103430e-01
   1.6500000e+00   1.1734573e+00   7.4128592e-01
   1.6510000e+00   1.1730782e+00   7.4300957e-01
   1.6520000e+00   1.1740800e+00   7.4298175e-01
   1.6530000e+00   1.1735575e+00   7.4454411e-01
   1.6540000e+00   1.1727843e+00   7.4442842e-01
   1.6550000e+00   1.1734362e+00   7.4568382e-01
   1.6560000e+00   1.1750321e+00   7.4537995e-01
   1.6570000e+00   1.1739652e+00   7.4650695e-01
   1.6580000e+00   1.1753554e+00   7.4757768e-01
   1.6590000e+00   1.1755359e+00   7.4839047e-01
   1.6600000e+00   1.1751916e+00   7.4930939e-01
   1.6610000e+00   1.1751504e+00   7.5010528e-01
   1.6620000e+00   1.1760341e+00   7.5083820e-01
   1.6630000e+00   1.1769219e+00   7.5149788e-01
   1.6640000e+00   1.1776206e+00   7.5201894e-01
   1.6650000e+00   1.1781934e+00   7.5255634e-01
   1.6660000e+00   1.1787030e+00   7.5438024e-01
   1.6670000e+00   1.1791852e+00   7.5474532e-01
   1.6680000e+00   1.1808960e+00   7.5503075e-01
   1.6690000e+00   1.1811698e+00   7.5527708e-01
   1.6700000e+00   1.1812191e+00   7.5659793e-01
   1.6710000e+00   1.1838196e+00   7.5668492e-01
   1.6720000e+00   1.1838343e+00   7.5806633e-01
   1.6730000e+00   1.1836017e+00   7.5807981e-01
   1.6740000e+00   1.1849585e+00   7.5905855e-01
   1.6750000e+00   1.1855838e+00   7.5898910e-01
   1.6760000e+00   1.1867601e+00   7.5982866e-01
   1.6770000e+00   1.1871858e+00   7.5958490e-01
   1.6780000e+00   1.1880006e+00   7.6024591e-01
   1.6790000e+00   1.1884393e+00   7.5967328e-01
   1.6800000e+00   1.1891458e+00   7.6059207e-01
   1.6810000e+00   1.1894775e+00   7.5988011e-01
   1.6820000e+00   1.1900290e+00   7.6031382e-01
   1.6830000e+00   1.1914922e+00   7.6109966e-01
   1.6840000e+00   1.1906496e+00   7.6028384e-01
   1.6850000e+00   1.1919283e+00   7.6057149e-01
   1.6860000e+00   1.1922860e+00   7.6086695e-01
   1.6870000e+00   1.1919988e+00   7.6040328e-01
   1.6880000e+00   1.1930940e+00   7.6058096e-01
   1.6890000e+00   1.1944191e+00   7.6072689e-01
   1.6900000e+00   1.1930096e+00   7.6129559e-01
   1.6910000e+00   1.1939948e+00   7.6140793e-01
   1.6920000e+00   1.1933338e+00   7.6145920e-01
   1.6930000e+00   1.1941941e+00   7.6196910e-01
   1.6940000e+00   1.1953124e+00   7.6199935e-01
   1.6950000e+00   1.1945467e+00   7.6203639e-01
   1.6960000e+00   1.1952615e+00   7.6250115e-01
   1.6970000e+00   1.1959585e+00   7.6351056e-01
   1.6980000e+00   1.1949669e+00   7.6395981e-01
   1.6990000e+00   1.1963378e+00   7.6492309e-01
   1.7000000e+00   1.1956812e+00   7.6490782e-01
   1.7010000e+00   1.1962049e+00   7.6578282e-01
   1.7020000e+00   1.1951271e+00   7.6485006e-01
   1.7030000e+00   1.1963174e+00   7.6566845e-01
   1.7040000e+00   1.1967559e+00   7.6562485e-01
   1.7050000e+00   1.1963213e+00   7.6651694e-01
   1.7060000e+00   1.1967339e+00   7.6651033e-01
   1.7070000e+00   1.1962456e+00   7.6736790e-01
   1.7080000e+00   1.1966125e+00   7.6739398e-01
   1.7090000e+00   1.1955891e+00   7.6766996e-01
   1.7100000e+00   1.1943217e+00   7.6853193e-01
   1.7110000e+00   1.1952810e+00   7.6712251e-01
   1.7120000e+00   1.1939740e+00   7.6741195e-01
   1.7130000e+00   1.1932776e+00   7.6828233e-01
   1.7140000e+00   1.1921007e+00   7.6854277e-01
   1.7150000e+00   1.1914238e+00   7.6949892e-01
   1.7160000e+00   1.1906842e+00   7.6976723e-01
   1.7170000e+00   1.1894904e+00   7.7009992e-01
   1.7180000e+00   1.1887196e+00   7.6958633e-01
   1.7190000e+00   1.1874357e+00   7.7055190e-01
   1.7200000e+00   1.1850223e+00   7.7157152e-01
   1.7210000e+00   1.1837476e+00   7.7199508e-01
   1.7220000e+00   1.1818283e+00   7.7370289e-01
   1.7230000e+00   1.1805208e+00   7.7468056e-01
   1.7240000e+00   1.1780799e+00   7.7354620e-01
   1.7250000e+00   1.1756247e+00   7.7533860e-01
   1.7260000e+00   1.1726409e+00   7.7638019e-01
   1.7270000e+00   1.1706904e+00   7.7817189e-01
   1.7280000e+00   1.1682129e+00   7.7773460e-01
   1.7290000e+00   1.1656633e+00   7.7880841e-01
   1.7300000e+00   1.1610027e+00   7.7911342e-01
   1.7310000e+00   1.1590583e+00   7.8072885e-01
   1.7320000e+00   1.1548463e+00   7.8186951e-01
   1.7330000e+00   1.1506247e+00   7.8151169e-01
   1.7340000e+00   1.1464441e+00   7.8312170e-01
   1.7350000e+00   1.1422463e+00   7.8283186e-01
   1.7360000e+00   1.1380636e+00   7.8290615e-01
   1.7370000e+00   1.1322071e+00   7.8418239e-01
   1.7380000e+00   1.1280435e+00   7.8349211e-01
   1.7390000e+00   1.1221938e+00   7.8324746e-01
   1.7400000e+00   1.1177799e+00   7.8412742e-01
   1.7410000e+00   1.1119507e+00   7.8429424e-01
   1.7420000e+00   1.1061626e+00   7.8364291e-01
   1.7430000e+00   1.1001182e+00   7.8274714e-01
   1.7440000e+00   1.0946507e+00   7.8212700e-01
   1.7450000e+00   1.0882843e+00   7.8244131e-01
   1.7460000e+00   1.0828788e+00   7.8210276e-01
   1.7470000e+00   1.0768443e+00   7.8155780e-01
   1.7480000e+00   1.0691039e+00   7.8102489e-01
   1.7490000e+00   1.0637540e+00   7.7968010e-01
   1.7500000e+00   1.0577506e+00   7.7933975e-01
   1.7510000e+00   1.0500949e+00   7.7893342e-01
   1.7520000e+00   1.0440749e+00   7.7711031e-01
   1.7530000e+00   1.0364420e+00   7.7683666e-01
   1.7540000e+00   1.0298321e+00   7.7655944e-01
   1.7550000e+00   1.0239198e+00   7.7482741e-01
   1.7560000e+00   1.0165634e+00   7.7468737e-01
   1.7570000e+00   1.0090796e+00   7.7300972e-01
   1.7580000e+00   1.0018009e+00   7.7289738e-01
   1.7590000e+00   9.9454302e-01   7.7132078e-01
   1.7600000e+00   9.8567119e-01   7.6976737e-01
   1.7610000e+00   9.7835833e-01   7.6821181e-01
   1.7620000e+00   9.6878864e-01   7.6572754e-01
   1.7630000e+00   9.6168390e-01   7.6422583e-01
   1.7640000e+00   9.5307922e-01   7.6289898e-01
   1.7650000e+00   9.4363403e-01   7.6047786e-01
   1.7660000e+00   9.3665818e-01   7.5908711e-01
   1.7670000e+00   9.2725924e-01   7.5523898e-01
   1.7680000e+00   9.1884953e-01   7.5296579e-01
   1.7690000e+00   9.0957901e-01   7.4919611e-01
   1.7700000e+00   9.0039993e-01   7.4697542e-01
   1.7710000e+00   8.8966924e-01   7.4323353e-01
   1.7720000e+00   8.8050628e-01   7.3955723e-01
   1.7730000e+00   8.7146425e-01   7.3489393e-01
   1.7740000e+00   8.6090210e-01   7.3134299e-01
   1.7750000e+00   8.5192320e-01   7.2651640e-01
   1.7760000e+00   8.4058823e-01   7.2306864e-01
   1.7770000e+00   8.3174962e-01   7.1838827e-01
   1.7780000e+00   8.2135683e-01   7.1391584e-01
   1.7790000e+00   8.1268640e-01   7.0889042e-01
   1.7800000e+00   8.0149340e-01   7.0431854e-01
   1.7810000e+00   7.9297269e-01   6.9834880e-01
   1.7820000e+00   7.8283406e-01   6.9484684e-01
   1.7830000e+00   7.7331298e-01   6.8896955e-01
   1.7840000e+00   7.6341192e-01   6.8316810e-01
   1.7850000e+00   7.5400233e-01   6.7847783e-01
   1.7860000e+00   7.4425082e-01   6.7240914e-01
   1.7870000e+00   7.3353551e-01   6.6675400e-01
   1.7880000e+00   7.2418235e-01   6.6189157e-01
   1.7890000e+00   7.1466878e-01   6.5633319e-01
   1.7900000e+00   7.0402258e-01   6.5047891e-01
   1.7910000e+00   6.9370986e-01   6.4337063e-01
   1.7920000e+00   6.8465585e-01   6.3758457e-01
   1.7930000e+00   6.7423925e-01   6.3059406e-01
   1.7940000e+00   6.6401050e-01   6.2497640e-01
   1.7950000e+00   6.5380728e-01   6.1765948e-01
   1.7960000e+00   6.4374941e-01   6.1212322e-01
   1.7970000e+00   6.3216115e-01   6.0545116e-01
   1.7980000e+00   6.2122378e-01   5.9719216e-01
   1.7990000e+00   6.1154984e-01   5.8952473e-01
   1.8000000e+00   6.0040628e-01   5.8254490e-01
   1.8010000e+00   5.8984116e-01   5.7627343e-01
   1.8020000e+00   5.7895102e-01   5.6830443e-01
   1.8030000e+00   5.6944625e-01   5.6040184e-01
   1.8040000e+00   5.5888251e-01   5.5262716e-01
   1.8050000e+00   5.4730614e-01   5.4492865e-01
   1.8060000e+00   5.3833725e-01   5.3729668e-01
   1.8070000e+00   5.2824057e-01   5.2979570e-01
   1.8080000e+00   5.1832156e-01   5.2170176e-01
   1.8090000e+00   5.0804953e-01   5.1441894e-01
   1.8100000e+00   4.9992617e-01   5.0654666e-01
   1.8110000e+00   4.8902881e-01   4.9869594e-01
   1.8120000e+00   4.7935622e-01   4.9179121e-01
   1.8130000e+00   4.7047449e-01   4.8291184e-01
   1.8140000e+00   4.6044829e-01   4.7451164e-01
   1.8150000e+00   4.5080420e-01   4.6633783e-01
   1.8160000e+00   4.4127856e-01   4.5911661e-01
   1.8170000e+00   4.3294609e-01   4.5118617e-01
   1.8180000e+00   4.2415631e-01   4.4342761e-01
   1.8190000e+00   4.1572967e-01   4.3452727e-01
   1.8200000e+00   4.0836138e-01   4.2706515e-01
   1.8210000e+00   3.9995169e-01   4.1966001e-01
   1.8220000e+00   3.9183532e-01   4.1044943e-01
   1.8230000e+00   3.8479611e-01   4.0343020e-01
   1.8240000e+00   3.7668709e-01   3.9535360e-01
   1.8250000e+00   3.7045962e-01   3.8736611e-01
   1.8260000e+00   3.6316507e-01   3.7895053e-01
   1.8270000e+00   3.5635750e-01   3.7273040e-01
   1.8280000e+00   3.5152025e-01   3.6495641e-01
   1.8290000e+00   3.4578148e-01   3.5784222e-01
   1.8300000e+00   3.3952885e-01   3.4979573e-01
   1.8310000e+00   3.3467913e-01   3.4070730e-01
   1.8320000e+00   3.3041704e-01   3.3478654e-01
   1.8330000e+00   3.2565877e-01   3.2750297e-01
   1.8340000e+00   3.2386638e-01   3.2082649e-01
   1.8350000e+00   3.2012692e-01   3.1437280e-01
   1.8360000e+00   3.1679507e-01   3.0683904e-01
   1.8370000e+00   3.1457983e-01   2.9956120e-01
   1.8380000e+00   3.1250128e-01   2.9378173e-01
   1.8390000e+00   3.1096072e-01   2.8691956e-01
   1.8400000e+00   3.1073862e-01   2.8056581e-01
   1.8410000e+00   3.1028477e-01   2.7430932e-01
   1.8420000e+00   3.0942920e-01   2.6829166e-01
   1.8430000e+00   3.1022199e-01   2.6250703e-01
   1.8440000e+00   3.1057375e-01   2.5596818e-01
   1.8450000e+00   3.1152464e-01   2.5075527e-01
   1.8460000e+00   3.1306417e-01   2.4472224e-01
   1.8470000e+00   3.1406091e-01   2.4012199e-01
   1.8480000e+00   3.1670771e-01   2.3578436e-01
   1.8490000e+00   3.1872603e-01   2.3081878e-01
   1.8500000e+00   3.2116068e-01   2.2716811e-01
   1.8510000e+00   3.2415459e-01   2.2303280e-01
   1.8520000e+00   3.2754176e-01   2.1964615e-01
   1.8530000e+00   3.3056259e-01   2.1641102e-01
   1.8540000e+00   3.3334815e-01   2.1367880e-01
   1.8550000e+00   3.3798106e-01   2.1138609e-01
   1.8560000e+00   3.4154420e-01   2.0947266e-01
   1.8570000e+00   3.4474636e-01   2.0726986e-01
   1.8580000e+00   3.5055115e-01   2.0616962e-01
   1.8590000e+00   3.5509114e-01   2.0539153e-01
   1.8600000e+00   3.5987804e-01   2.0367168e-01
   1.8610000e+00   3.6495797e-01   2.0361961e-01
   1.8620000e+00   3.6828556e-01   2.0278819e-01
   1.8630000e+00   3.7392731e-01   2.0360232e-01
   1.8640000e+00   3.7815705e-01   2.0369752e-01
   1.8650000e+00   3.8428850e-01   2.0407259e-01
   1.8660000e+00   3.8871672e-01   2.0495566e-01
   1.8670000e+00   3.9359348e-01   2.0606036e-01
   1.8680000e+00   3.9869136e-01   2.0759158e-01
   1.8690000e+00   4.0401239e-01   2.0937805e-01
   1.8700000e+00   4.0764910e-01   2.1177116e-01
   1.8710000e+00   4.1332337e-01   2.1302941e-01
   1.8720000e+00   4.1746695e-01   2.1464962e-01
   1.8730000e+00   4.2165299e-01   2.1769154e-01
   1.8740000e+00   4.2553992e-01   2.1979531e-01
   1.8750000e+00   4.3006472e-01   2.2218157e-01
   1.8760000e+00   4.3297430e-01   2.2488187e-01
   1.8770000e+00   4.3768421e-01   2.2781468e-01
   1.8780000e+00   4.4091343e-01   2.3103038e-01
   1.8790000e+00   4.4421569e-01   2.3367758e-01
   1.8800000e+00   4.4751759e-01   2.3732422e-01
   1.8810000e+00   4.5107432e-01   2.4120887e-01
   1.8820000e+00   4.5281655e-01   2.4531947e-01
   1.8830000e+00   4.5491797e-01   2.4964339e-01
   1.8840000e+00   4.5855417e-01   2.5420688e-01
   1.8850000e+00   4.6091505e-01   2.5897148e-01
   1.8860000e+00   4.6136139e-01   2.6287621e-01
   1.8870000e+00   4.6396926e-01   2.6798503e-01
   1.8880000e+00   4.6626595e-01   2.7327630e-01
   1.8890000e+00   4.6870732e-01   2.7874409e-01
   1.8900000e+00   4.7169081e-01   2.8323945e-01
   1.8910000e+00   4.7433272e-01   2.8900323e-01
   1.8920000e+00   4.7703836e-01   2.9499623e-01
   1.8930000e+00   4.8038389e-01   2.9985889e-01
   1.8940000e+00   4.8328995e-01   3.0607830e-01
   1.8950000e+00   4.8633090e-01   3.1117180e-01
   1.8960000e+00   4.8999204e-01   3.1763687e-01
   1.8970000e+00   4.9319657e-01   3.2294184e-01
   1.8980000e+00   4.9648532e-01   3.2965628e-01
   1.8990000e+00   4.9986686e-01   3.3515107e-01
   1.9000000e+00   5.0403617e-01   3.4076155e-01
   1.9010000e+00   5.0600310e-01   3.4720065e-01
   1.9020000e+00   5.0967877e-01   3.5297706e-01
   1.9030000e+00   5.1347058e-01   3.5888786e-01
   1.9040000e+00   5.1660088e-01   3.6486046e-01
   1.9050000e+00   5.2049604e-01   3.7089039e-01
   1.9060000e+00   5.2454509e-01   3.7705277e-01
   1.9070000e+00   5.2782044e-01   3.8327044e-01
   1.9080000e+00   5.3038085e-01   3.8957151e-01
   1.9090000e+00   5.3465152e-01   3.9595513e-01
   1.9100000e+00   5.3812955e-01   4.0238941e-01
   1.9110000e+00   5.4257086e-01   4.0893509e-01
   1.9120000e+00   5.4469958e-01   4.1400889e-01
   1.9130000e+00   5.4925301e-01   4.2064558e-01
   1.9140000e+00   5.5305502e-01   4.2745093e-01
   1.9150000e+00   5.5778876e-01   4.3270145e-01
   1.9160000e+00   5.6014606e-01   4.3957820e-01
   1.9170000e+00   5.6408594e-01   4.4653118e-01
   1.9180000e+00   5.6809984e-01   4.5199746e-01
   1.9190000e+00   5.7318037e-01   4.5910808e-01
   1.9200000e+00   5.7588032e-01   4.6470511e-01
   1.9210000e+00   5.8003404e-01   4.7033996e-01
   1.9220000e+00   5.8283124e-01   4.7763496e-01
   1.9230000e+00   5.8718142e-01   4.8262801e-01
   1.9240000e+00   5.9161922e-01   4.8852447e-01
   1.9250000e+00   5.9459569e-01   4.9592216e-01
   1.9260000e+00   5.9917946e-01   5.0194792e-01
   1.9270000e+00   6.0237135e-01   5.0794714e-01
   1.9280000e+00   6.0702222e-01   5.1402319e-01
   1.9290000e+00   6.1028823e-01   5.2012280e-01
   1.9300000e+00   6.1509433e-01   5.2633539e-01
   1.9310000e+00   6.1749047e-01   5.3261007e-01
   1.9320000e+00   6.2239845e-01   5.3820772e-01
   1.9330000e+00   6.2598587e-01   5.4456027e-01
   1.9340000e+00   6.2986140e-01   5.5101494e-01
   1.9350000e+00   6.3364905e-01   5.5587868e-01
   1.9360000e+00   6.3632178e-01   5.6240207e-01
   1.9370000e+00   6.4155398e-01   5.6903894e-01
   1.9380000e+00   6.4428133e-01   5.7405449e-01
   1.9390000e+00   6.4835581e-01   5.7912684e-01
   1.9400000e+00   6.5257084e-01   5.8526732e-01
   1.9410000e+00   6.5551182e-01   5.9045872e-01
   1.9420000e+00   6.5857213e-01   5.9571735e-01
   1.9430000e+00   6.6162250e-01   6.0263401e-01
   1.9440000e+00   6.6610886e-01   6.0800840e-01
   1.9450000e+00   6.6806380e-01   6.1275638e-01
   1.9460000e+00   6.7129404e-01   6.1825973e-01
   1.9470000e+00   6.7467849e-01   6.2378847e-01
   1.9480000e+00   6.7806448e-01   6.2936388e-01
   1.9490000e+00   6.8160034e-01   6.3436368e-01
   1.9500000e+00   6.8517647e-01   6.4005757e-01
   1.9510000e+00   6.8744073e-01   6.4579963e-01
   1.9520000e+00   6.9120205e-01   6.4938927e-01
   1.9530000e+00   6.9360586e-01   6.5523833e-01
   1.9540000e+00   6.9742641e-01   6.6053735e-01
   1.9550000e+00   7.0017630e-01   6.6485565e-01
   1.9560000e+00   7.0278949e-01   6.7027245e-01
   1.9570000e+00   7.0542973e-01   6.7639344e-01
   1.9580000e+00   7.0840538e-01   6.8027446e-01
   1.9590000e+00   7.1118174e-01   6.8422944e-01
   1.9600000e+00   7.1295979e-01   6.9052948e-01
   1.9610000e+00   7.1592697e-01   6.9462644e-01
   1.9620000e+00   7.2027140e-01   6.9870753e-01
   1.9630000e+00   7.2224587e-01   7.0295209e-01
   1.9640000e+00   7.2432145e-01   7.0725251e-01
   1.9650000e+00   7.2750978e-01   7.1129624e-01
   1.9660000e+00   7.2825294e-01   7.1571151e-01
   1.9670000e+00   7.3056516e-01   7.2020102e-01
   1.9680000e+00   7.3389653e-01   7.2299576e-01
   1.9690000e+00   7.3634096e-01   7.2878996e-01
   1.9700000e+00   7.3738943e-01   7.3345783e-01
   1.9710000e+00   7.4002412e-01   7.3651914e-01
   1.9720000e+00   7.4362296e-01   7.4081638e-01
   1.9730000e+00   7.4492678e-01   7.4398527e-01
   1.9740000e+00   7.4772158e-01   7.4838068e-01
   1.9750000e+00   7.4919322e-01   7.5172904e-01
   1.9760000e+00   7.5069591e-01   7.5463138e-01
   1.9770000e+00   7.5224683e-01   7.5981306e-01
   1.9780000e+00   7.5639469e-01   7.6284954e-01
   1.9790000e+00   7.5809672e-01   7.6595631e-01
   1.9800000e+00   7.5985506e-01   7.6956824e-01
   1.9810000e+00   7.6174385e-01   7.7287118e-01
   1.9820000e+00   7.6371502e-01   7.7625274e-01
   1.9830000e+00   7.6574846e-01   7.7965748e-01
   1.9840000e+00   7.6632475e-01   7.8186440e-01
   1.9850000e+00   7.6851062e-01   7.8545753e-01
   1.9860000e+00   7.7078079e-01   7.8912964e-01
   1.9870000e+00   7.7155970e-01   7.9092803e-01
   1.9880000e+00   7.7396659e-01   7.9474540e-01
   1.9890000e+00   7.7492730e-01   7.9691388e-01
   1.9900000e+00   7.7755044e-01   7.9915776e-01
   1.9910000e+00   7.7861392e-01   8.0152237e-01
   1.9920000e+00   7.7978024e-01   8.0565071e-01
   1.9930000e+00   7.8260143e-01   8.0785268e-01
   1.9940000e+00   7.8395226e-01   8.1045560e-01
   1.9950000e+00   7.8538115e-01   8.1312516e-01
   1.9960000e+00   7.8686363e-01   8.1385819e-01
   1.9970000e+00   7.8842535e-01   8.1640252e-01
   1.9980000e+00   7.9004246e-01   8.1930911e-01
   1.9990000e+00   7.8996799e-01   8.2208520e-01
   2.0000000e+00   7.9174207e-01   8.2334204e-01


==> data/figure_exp_trials.dat <==
   1.0000000e+00   1.4944121e+00
   2.0000000e+00   1.4944121e+00
   3.0000000e+00   1.4356076e+00
   4.0000000e+00   1.4356076e+00
   5.0000000e+00   1.4356076e+00
   6.0000000e+00   1.4213001e+00
   7.0000000e+00   1.3693722e+00
   8.0000000e+00   1.3520406e+00
   9.0000000e+00   1.3520406e+00
   1.0000000e+01   1.3520406e+00
   1.1000000e+01   1.3515562e+00
   1.2000000e+01   1.3515562e+00
   1.3000000e+01   1.3485085e+00
   1.4000000e+01   1.3485085e+00
   1.5000000e+01   1.3485085e+00
   1.6000000e+01   1.3485085e+00
   1.7000000e+01   1.3485085e+00
   1.8000000e+01   1.3046069e+00
   1.9000000e+01   1.3046069e+00
   2.0000000e+01   1.3046069e+00
   2.1000000e+01   1.3046069e+00
   2.2000000e+01   1.3046069e+00
   2.3000000e+01   1.2755496e+00
   2.4000000e+01   1.2430395e+00
   2.5000000e+01   1.2125146e+00
   2.6000000e+01   1.2125146e+00
   2.7000000e+01   1.2125146e+00
   2.8000000e+01   1.2031271e+00
   2.9000000e+01   1.2031271e+00
   3.0000000e+01   1.1962756e+00
   3.1000000e+01   1.1962756e+00
   3.2000000e+01   1.1962756e+00
   3.3000000e+01   1.1962756e+00
   3.4000000e+01   1.1962756e+00
   3.5000000e+01   1.1962756e+00
   3.6000000e+01   1.1962756e+00
   3.7000000e+01   1.1962756e+00
   3.8000000e+01   1.1962756e+00
   3.9000000e+01   1.1818526e+00
   4.0000000e+01   1.1818526e+00
   4.1000000e+01   1.1818526e+00
   4.2000000e+01   1.1818526e+00
   4.3000000e+01   1.1818526e+00
   4.4000000e+01   1.1818526e+00
   4.5000000e+01   1.1785652e+00
   4.6000000e+01   1.1783113e+00
   4.7000000e+01   1.1777511e+00
   4.8000000e+01   1.1777511e+00
   4.9000000e+01   1.1656228e+00
   5.0000000e+01   1.1656228e+00
   5.1000000e+01   1.1656228e+00
   5.2000000e+01   1.1485567e+00
   5.3000000e+01   1.1485567e+00
   5.4000000e+01   1.1485567e+00
   5.5000000e+01   1.1485567e+00
   5.6000000e+01   1.1485567e+00
   5.7000000e+01   1.1485567e+00
   5.8000000e+01   1.1485567e+00
   5.9000000e+01   1.1485567e+00
   6.0000000e+01   1.1485567e+00
   6.1000000e+01   1.1476571e+00
   6.2000000e+01   1.1476571e+00
   6.3000000e+01   1.1476571e+00
   6.4000000e+01   1.1476571e+00
   6.5000000e+01   1.1476571e+00
   6.6000000e+01   1.1476571e+00
   6.7000000e+01   1.1476571e+00
   6.8000000e+01   1.1476571e+00
   6.9000000e+01   1.1296573e+00
   7.0000000e+01   1.1296573e+00
   7.1000000e+01   1.1296573e+00
   7.2000000e+01   1.1296573e+00
   7.3000000e+01   1.0840693e+00
   7.4000000e+01   1.0840693e+00
   7.5000000e+01   1.0840693e+00
   7.6000000e+01   1.0840693e+00
   7.7000000e+01   1.0840693e+00
   7.8000000e+01   1.0840693e+00
   7.9000000e+01   1.0840693e+00
   8.0000000e+01   1.0840693e+00
   8.1000000e+01   1.0840693e+00
   8.2000000e+01   1.0840693e+00
   8.3000000e+01   1.0840693e+00
   8.4000000e+01   1.0840693e+00
   8.5000000e+01   1.0840693e+00
   8.6000000e+01   1.0807873e+00
   8.7000000e+01   1.0807873e+00
   8.8000000e+01   1.0807873e+00
   8.9000000e+01   1.0807873e+00
   9.0000000e+01   1.0807873e+00
   9.1000000e+01   1.0807873e+00
   9.2000000e+01   1.0807873e+00
   9.3000000e+01   1.0807873e+00
   9.4000000e+01   1.0720371e+00
   9.5000000e+01   1.0670132e+00
   9.6000000e+01   1.0670132e+00
   9.7000000e+01   1.0670132e+00
   9.8000000e+01   1.0670132e+00
   9.9000000e+01   1.0670132e+00
   1.0000000e+02   1.0501121e+00

